Concept Matching: Clustering-based Federated Continual Learning

Federated Continual Learning (FCL) has emerged as a promising paradigm that combines Federated Learning (FL) and Continual Learning (CL). To achieve good model accuracy, FCL needs to tackle catastrophic forgetting due to concept drift over time in CL, and to overcome the potential interference among clients in FL. We propose Concept Matching (CM), a clustering-based framework for FCL to address these challenges. The CM framework groups the client models into concept model clusters, and then builds different global models to capture different concepts in FL over time. In each round, the server sends the global concept models to the clients. To avoid catastrophic forgetting, each client selects the concept model best-matching the concept of the current data for further fine-tuning. To avoid interference among client models with different concepts, the server clusters the models representing the same concept, aggregates the model weights in each cluster, and updates the global concept model with the cluster model of the same concept. Since the server does not know the concepts captured by the aggregated cluster models, we propose a novel server concept matching algorithm that effectively updates a global concept model with a matching cluster model. The CM framework provides flexibility to use different clustering, aggregation, and concept matching algorithms. The evaluation demonstrates that CM outperforms state-of-the-art systems and scales well with the number of clients and the model size.

==> data/80_large.csv <==
round,c1,c2,c3,c4,c5
0,0.509090006,0.019736841,0.043459173,0.591706812,0.141409263
1,0.706098616,0.130701751,0.360403866,0.879541218,0.451447874
2,0.765875995,0.226315796,0.449517131,0.893027067,0.546139002
3,0.788185537,0.317543864,0.61545217,0.898320556,0.599034727
4,0.818754077,0.398245603,0.654521525,0.902196169,0.632046342
5,0.825754166,0.47807017,0.694029868,0.905788183,0.659266412
6,0.832250595,0.535526335,0.758999109,0.909947395,0.694980681
7,0.845596015,0.603947341,0.785776973,0.912090003,0.71090734
8,0.847358584,0.628070176,0.819578588,0.913696945,0.737548292
9,0.852092445,0.645175457,0.845917463,0.916091621,0.758494198
10,0.857984602,0.67938596,0.838015795,0.914138079,0.776640952
11,0.862114131,0.672807038,0.845917463,0.920944035,0.778378367
12,0.866696894,0.708771944,0.873134315,0.922803044,0.798648655
13,0.867653728,0.732017517,0.885425806,0.923149645,0.800193071
14,0.881855249,0.748684227,0.89947325,0.921920776,0.803764462
15,0.880445182,0.767543852,0.91220367,0.92485112,0.817471027
16,0.882661045,0.795175433,0.919227421,0.923527718,0.825868726
17,0.883265376,0.790789485,0.920983315,0.925449789,0.835617781
18,0.880646646,0.803947389,0.928007007,0.925701857,0.85135138
19,0.88135165,0.801754415,0.925812125,0.924693584,0.860038638
20,0.890567541,0.804824591,0.931957841,0.925953925,0.869787633
21,0.887344539,0.829824567,0.931957841,0.923653781,0.876833975
22,0.89520067,0.852192998,0.932396829,0.924914122,0.881177604
23,0.8944453,0.850438595,0.940737486,0.925922453,0.870270252
24,0.892481267,0.854385972,0.93722564,0.926489592,0.888803065
25,0.888099909,0.871491253,0.940298498,0.927560866,0.901158273
26,0.896107137,0.885526299,0.940298498,0.931247413,0.900096536
27,0.902502894,0.889912307,0.941615462,0.930396676,0.900579154
28,0.898474097,0.888596475,0.939859509,0.92989254,0.902606189
29,0.892632306,0.900877178,0.941615462,0.932633817,0.903281868
30,0.897013664,0.895175457,0.94468832,0.930900812,0.914671838
31,0.896207869,0.895614028,0.948639154,0.930428207,0.91399616
32,0.897416532,0.895175457,0.949517131,0.92989254,0.921235502
33,0.897416532,0.897807002,0.948200166,0.930680275,0.918146729
34,0.893236637,0.903508782,0.949078143,0.932129681,0.919111967
35,0.896711469,0.903508782,0.950395107,0.931499541,0.924806952
36,0.899229467,0.906578958,0.949078143,0.93272835,0.926737428
37,0.901999295,0.908771932,0.953906953,0.932003677,0.917181492
38,0.903358996,0.904385984,0.951712012,0.932161212,0.918629348
39,0.902452528,0.907894731,0.952151,0.934555888,0.937741339
40,0.911265552,0.914473712,0.952151,0.930018604,0.936003864
41,0.90779072,0.918859661,0.952151,0.934492886,0.937934339
42,0.910157621,0.916228056,0.953467965,0.935501158,0.93339771
43,0.907589257,0.915789485,0.953467965,0.935942292,0.93359071
44,0.903963327,0.916666687,0.959613681,0.936099827,0.934556007
45,0.906330287,0.91842103,0.958296776,0.934429824,0.940347493
46,0.909402251,0.921929836,0.961808622,0.933831155,0.942857146
47,0.908747554,0.923245609,0.956979811,0.937171102,0.93735522
48,0.910459816,0.916666687,0.957418799,0.934870958,0.947200775
49,0.909100056,0.921491206,0.957857788,0.937171102,0.941988409
50,0.906582057,0.92412281,0.958735704,0.934272289,0.947876453
51,0.915344715,0.926315784,0.958296776,0.934240818,0.947683394
52,0.915596545,0.921052635,0.959613681,0.938462973,0.94913125
53,0.91927278,0.921052635,0.953906953,0.93742317,0.946428597
54,0.917560577,0.920175433,0.956101835,0.93994391,0.94932431
55,0.921337545,0.921052635,0.960491657,0.937769771,0.950579166
56,0.918265581,0.926315784,0.957418799,0.938841105,0.949999988
57,0.91766125,0.919736862,0.957857788,0.941393316,0.952413142
58,0.919121742,0.923245609,0.963564515,0.940290511,0.956274152
59,0.921790779,0.925438583,0.962686539,0.939534307,0.952027023
60,0.920582175,0.926754415,0.960930645,0.938526034,0.958011568
61,0.921790779,0.925000012,0.958296776,0.936446428,0.959652483
62,0.920934677,0.930263162,0.959613681,0.93742317,0.959555984
63,0.920078576,0.930701733,0.959613681,0.937486231,0.957432449
64,0.921387911,0.927631557,0.960930645,0.938526034,0.955405414
65,0.922042608,0.926754415,0.960930645,0.940322042,0.956563711
66,0.927179337,0.928508759,0.961369634,0.942244053,0.958108127
67,0.926272869,0.928947389,0.958296776,0.939817905,0.953281879
68,0.924308836,0.930701733,0.96224761,0.941393316,0.958783805
69,0.926474273,0.933771908,0.958296776,0.940069973,0.959749043
70,0.925920308,0.932017565,0.962686539,0.941393316,0.962258697
71,0.924459875,0.930263162,0.96224761,0.941676915,0.961196899
72,0.925366342,0.930263162,0.961808622,0.941330314,0.961872578
73,0.925618172,0.92938596,0.960930645,0.943378389,0.95704633
74,0.929344833,0.932894766,0.961369634,0.941235781,0.956177592
75,0.924661338,0.92938596,0.960930645,0.937832832,0.962644815
76,0.921539009,0.933771908,0.963125527,0.939975441,0.955694973
77,0.927431107,0.928508759,0.964442492,0.943535924,0.962548256
78,0.930654168,0.931578934,0.96224761,0.941991985,0.96090734
79,0.931409597,0.928070188,0.964442492,0.941267312,0.959073365
80,0.928236902,0.93508774,0.964442492,0.940857649,0.966505766
81,0.932819664,0.934210539,0.961808622,0.94088918,0.966409266
82,0.929999471,0.936403513,0.957857788,0.941739917,0.963899612
83,0.929294467,0.932017565,0.960491657,0.943661988,0.968243241
84,0.928790867,0.935526311,0.959174693,0.943378389,0.963416994
85,0.929546237,0.934210539,0.960052669,0.942244053,0.969884157
86,0.927682936,0.93508774,0.96224761,0.94309479,0.968146741
87,0.9307549,0.936842084,0.961369634,0.94214952,0.966891885
88,0.929042637,0.932017565,0.96224761,0.943031788,0.964671791
89,0.932064235,0.932894766,0.961808622,0.945583999,0.965733588
90,0.931661367,0.930263162,0.961808622,0.945048392,0.968243241
91,0.930654168,0.931578934,0.964003503,0.945678532,0.967857122
92,0.929747701,0.934210539,0.964442492,0.945142865,0.96872586
93,0.930049837,0.931578934,0.962686539,0.944197595,0.966698825
94,0.929798067,0.933333337,0.961808622,0.944292128,0.970366776
95,0.929546237,0.933771908,0.96488148,0.944260657,0.969208479
96,0.9273808,0.935964942,0.96224761,0.945174396,0.971814692
97,0.931963563,0.935964942,0.961369634,0.945867598,0.967374504
98,0.932970762,0.936403513,0.962686539,0.946466267,0.971621633
99,0.929042637,0.93464911,0.959613681,0.946781337,0.971139014


==> data/80_large_20.csv <==
round,c1,c2,c3,c4,c5
0,0.504838705,0.028571429,0.030357143,0.585390449,0.138759688
1,0.700201631,0.135714293,0.316071421,0.875314832,0.423255801
2,0.761693537,0.237499997,0.391071439,0.889672518,0.523255825
3,0.783669353,0.305357128,0.548214257,0.89055413,0.57635659
4,0.803629041,0.362500012,0.580357134,0.899874032,0.600387573
5,0.808870971,0.453571439,0.635714293,0.899874032,0.625193775
6,0.815322578,0.51964283,0.669642866,0.901007533,0.660077512
7,0.822782278,0.541071415,0.692857146,0.90365237,0.673255801
8,0.825806439,0.580357134,0.699999988,0.906675041,0.705426335
9,0.832862914,0.560714304,0.6875,0.907052875,0.706976771
10,0.830241919,0.60535717,0.712499976,0.903148592,0.741860449
11,0.833064497,0.621428549,0.744642854,0.905415595,0.736434102
12,0.835685492,0.646428585,0.758928597,0.907808542,0.760465145
13,0.831451595,0.658928573,0.773214281,0.907430708,0.761627913
14,0.842338681,0.680357158,0.789285719,0.908438265,0.768217027
15,0.83931452,0.705357134,0.800000012,0.909067988,0.784883738
16,0.837298393,0.701785743,0.801785707,0.910453379,0.795348823
17,0.839112878,0.703571439,0.808928549,0.909193933,0.796124041
18,0.838709652,0.716071427,0.814285696,0.911460936,0.791085243
19,0.837499976,0.708928585,0.816071451,0.910579324,0.796899199
20,0.840120971,0.735714257,0.823214293,0.909571767,0.808527112
21,0.842741907,0.764285743,0.816071451,0.913098216,0.80503875
22,0.850000024,0.760714293,0.800000012,0.912216604,0.810077548
23,0.849193573,0.764285743,0.816071451,0.911083102,0.81356591
24,0.84677422,0.773214281,0.823214293,0.909445822,0.829069793
25,0.849395156,0.760714293,0.814285696,0.910579324,0.838372111
26,0.851411283,0.782142878,0.823214293,0.914861441,0.834883749
27,0.849596798,0.766071439,0.814285696,0.913979828,0.838759661
28,0.855241954,0.787500024,0.830357134,0.91675061,0.846511602
29,0.851612926,0.805357158,0.821428597,0.913979828,0.843023241
30,0.857661307,0.780357122,0.816071451,0.914987385,0.848837197
31,0.857258081,0.778571427,0.830357134,0.913979828,0.848837197
32,0.857661307,0.785714269,0.821428597,0.913853884,0.843023241
33,0.855846763,0.782142878,0.830357134,0.915239275,0.85620153
34,0.854637086,0.803571403,0.821428597,0.916246831,0.850775182
35,0.860080659,0.801785707,0.828571439,0.914609551,0.85581398
36,0.861088693,0.791071415,0.828571439,0.915491164,0.866279066
37,0.858266115,0.798214257,0.828571439,0.918010056,0.848062038
38,0.858467758,0.803571403,0.833928585,0.916246831,0.854263544
39,0.860483885,0.801785707,0.816071451,0.917506278,0.867054284
40,0.861693561,0.807142854,0.83214283,0.916498721,0.879069746
41,0.856451631,0.807142854,0.823214293,0.920403004,0.886046529
42,0.859475791,0.803571403,0.842857122,0.918639779,0.873255789
43,0.863306463,0.817857146,0.848214269,0.915868998,0.882170558
44,0.86088711,0.814285696,0.846428573,0.918765724,0.872093022
45,0.862500012,0.798214257,0.842857122,0.919647336,0.876744211
46,0.863306463,0.800000012,0.848214269,0.917380333,0.87713176
47,0.865524173,0.791071415,0.846428573,0.919017613,0.87713176
48,0.867741942,0.791071415,0.846428573,0.917884111,0.881782949
49,0.863709688,0.800000012,0.860714257,0.919017613,0.878294587
50,0.865120947,0.805357158,0.846428573,0.919395447,0.88139534
51,0.864112914,0.808928549,0.851785719,0.921284616,0.879844964
52,0.862298369,0.801785707,0.853571415,0.919647336,0.882945716
53,0.863709688,0.794642866,0.844642878,0.916624665,0.882170558
54,0.8675403,0.798214257,0.857142866,0.921158671,0.891472876
55,0.866330624,0.803571403,0.857142866,0.920528948,0.891472876
56,0.86532259,0.803571403,0.85535717,0.920403004,0.891472876
57,0.869354844,0.798214257,0.864285707,0.920780838,0.891860485
58,0.86975807,0.800000012,0.853571415,0.92166245,0.897286832
59,0.86975807,0.819642842,0.85535717,0.918513834,0.896511614
60,0.875,0.808928549,0.857142866,0.919395447,0.899999976
61,0.869556427,0.800000012,0.853571415,0.920906782,0.896899223
62,0.87278223,0.8125,0.842857122,0.919395447,0.901162803
63,0.868951619,0.817857146,0.841071427,0.92002517,0.892248034
64,0.863508046,0.816071451,0.841071427,0.921032727,0.899612427
65,0.869556427,0.824999988,0.851785719,0.919395447,0.891472876
66,0.867741942,0.816071451,0.853571415,0.923803508,0.8984496
67,0.8675403,0.819642842,0.851785719,0.922292173,0.892635643
68,0.866935492,0.803571403,0.85535717,0.921788394,0.898061991
69,0.864314497,0.826785743,0.846428573,0.922670007,0.90271318
70,0.871169329,0.823214293,0.85535717,0.921536505,0.904263556
71,0.869153202,0.819642842,0.850000024,0.923677564,0.90271318
72,0.868346751,0.817857146,0.839285731,0.921158671,0.908139527
73,0.86532259,0.826785743,0.853571415,0.921914339,0.902325571
74,0.867338717,0.823214293,0.858928561,0.924559176,0.898061991
75,0.86532259,0.821428597,0.853571415,0.920403004,0.912403107
76,0.865927398,0.824999988,0.857142866,0.921158671,0.90271318
77,0.866532266,0.826785743,0.862500012,0.92329973,0.898837209
78,0.869959652,0.817857146,0.853571415,0.922166228,0.907364368
79,0.867741942,0.814285696,0.85535717,0.92493701,0.895348847
80,0.869556427,0.821428597,0.853571415,0.924559176,0.907751918
81,0.86532259,0.816071451,0.85535717,0.924055398,0.906976759
82,0.870161295,0.814285696,0.846428573,0.923929453,0.905813932
83,0.868346751,0.814285696,0.85535717,0.921788394,0.912015498
84,0.868951619,0.810714304,0.846428573,0.925944567,0.912403107
85,0.867741942,0.807142854,0.858928561,0.922921896,0.924418628
86,0.867741942,0.810714304,0.864285707,0.924811065,0.91550386
87,0.868951619,0.8125,0.858928561,0.922166228,0.914728701
88,0.869959652,0.808928549,0.850000024,0.922544062,0.909302354
89,0.868548393,0.801785707,0.858928561,0.923173785,0.913178265
90,0.866733849,0.816071451,0.860714257,0.922418118,0.91937983
91,0.871572554,0.801785707,0.85535717,0.922418118,0.917829454
92,0.867943525,0.817857146,0.85535717,0.923425674,0.918992221
93,0.873185456,0.805357158,0.860714257,0.924685121,0.918992221
94,0.869556427,0.810714304,0.866071403,0.925692677,0.921317816
95,0.868548393,0.823214293,0.857142866,0.924433231,0.908527136
96,0.871169329,0.817857146,0.851785719,0.924055398,0.919767439
97,0.87278223,0.819642842,0.846428573,0.924685121,0.917054236
98,0.868145168,0.826785743,0.846428573,0.923803508,0.91937983
99,0.864919364,0.826785743,0.851785719,0.926070511,0.920155048


==> data/80_small.csv <==
round,c1,c2,c3,c4,c5
0,0.730271459,0.105263159,0.0500439,0.851025641,0.450675666
1,0.758875966,0.098684214,0.202370495,0.890380323,0.612355232
2,0.787228703,0.254385978,0.414837569,0.899675429,0.647586882
3,0.79302007,0.394736856,0.569359064,0.906386852,0.676254809
4,0.807574153,0.429824561,0.644424915,0.914516151,0.699710429
5,0.826106668,0.468859643,0.70588237,0.917257488,0.728957534
6,0.831293762,0.498684198,0.759877086,0.920565903,0.741891921
7,0.839250624,0.596929848,0.810359955,0.918612361,0.750482619
8,0.85264641,0.621929824,0.805970132,0.920250833,0.780019283
9,0.851236343,0.651754379,0.843722582,0.920282304,0.812258661
10,0.858286738,0.672368407,0.856014073,0.925103188,0.797200799
11,0.861409068,0.726315796,0.878402114,0.92204684,0.808301151
12,0.853703976,0.746929824,0.878402114,0.925953925,0.824999988
13,0.861358702,0.73377192,0.884986818,0.927749932,0.810714304
14,0.859898269,0.75570178,0.900790155,0.931499541,0.835424721
15,0.867351592,0.752192974,0.903863013,0.930459738,0.855115831
16,0.863574564,0.773684204,0.904740989,0.933201015,0.845366776
17,0.870020628,0.785964906,0.898595273,0.935312092,0.858204663
18,0.870826423,0.792982459,0.913081646,0.933484554,0.867471039
19,0.869114161,0.797368407,0.915276587,0.93367362,0.881660223
20,0.878078282,0.81491226,0.920544326,0.934681892,0.877895772
21,0.873142958,0.816666663,0.91966635,0.932602346,0.883590758
22,0.881603479,0.811403513,0.914398611,0.93367362,0.891602337
23,0.886790574,0.827192962,0.923617184,0.934870958,0.894111991
24,0.887848139,0.831140339,0.929762959,0.937202632,0.894304991
25,0.889862537,0.84780699,0.938981533,0.934429824,0.90241313
26,0.890869737,0.826315761,0.942493439,0.935406625,0.903571427
27,0.892279804,0.842982471,0.939420521,0.935595691,0.906467199
28,0.892128706,0.841666639,0.942932367,0.940006912,0.900772214
29,0.891927302,0.848684192,0.946444273,0.940038443,0.904054046
30,0.894848168,0.844736814,0.939420521,0.940164506,0.905019283
31,0.894092739,0.851315796,0.943371356,0.940290511,0.901447892
32,0.893236637,0.855701745,0.949956119,0.941456318,0.916891873
33,0.897517264,0.852192998,0.947761178,0.940385044,0.91805017
34,0.901495695,0.857017517,0.950395107,0.938935637,0.915830135
35,0.901344597,0.864473701,0.955223858,0.938399971,0.918146729
36,0.904215157,0.874122798,0.953906953,0.938557506,0.924710453
37,0.901143193,0.877192974,0.953906953,0.941897452,0.914768338
38,0.898574829,0.878508747,0.95478487,0.939975441,0.920849442
39,0.901445329,0.883333325,0.955223858,0.940794647,0.915154457
40,0.902049661,0.883771956,0.956540823,0.939565778,0.92200774
41,0.90381223,0.887719274,0.95478487,0.93931371,0.926833987
42,0.907689989,0.889473677,0.953906953,0.938778102,0.922586858
43,0.90879792,0.895614028,0.953906953,0.941172779,0.932625473
44,0.907589257,0.882894754,0.958735704,0.941456318,0.930984557
45,0.909805119,0.887280703,0.957857788,0.944544196,0.916988432
46,0.911114454,0.891666651,0.957418799,0.940479577,0.928378403
47,0.913582087,0.889473677,0.958296776,0.940385044,0.917664111
48,0.912272751,0.890350878,0.961369634,0.941487849,0.929247081
49,0.917208016,0.889035106,0.956979811,0.941015244,0.930984557
50,0.91453898,0.893859625,0.956101835,0.939250708,0.932915032
51,0.909150422,0.887280703,0.960930645,0.941771448,0.935135126
52,0.916049778,0.892105281,0.956979811,0.942842722,0.937258661
53,0.912826717,0.886842132,0.961369634,0.942590654,0.943725884
54,0.915596545,0.892105281,0.958296776,0.943189323,0.935328186
55,0.914992213,0.888157904,0.959174693,0.942433119,0.940830112
56,0.912725985,0.88070178,0.958735704,0.944292128,0.94140929
57,0.917107344,0.888596475,0.956101835,0.944449723,0.944208503
58,0.917308748,0.877192974,0.958296776,0.944166124,0.94517374
59,0.916100144,0.890350878,0.962686539,0.942622185,0.9452703
60,0.920179307,0.897807002,0.959174693,0.944071591,0.948745191
61,0.919927478,0.893421054,0.964442492,0.942622185,0.94922781
62,0.923503041,0.886842132,0.961369634,0.944512725,0.947297275
63,0.924208105,0.893859625,0.960491657,0.944134593,0.947393835
64,0.923704505,0.893859625,0.96224761,0.946056664,0.948166013
65,0.920985043,0.896052659,0.961808622,0.948073208,0.952123523
66,0.923200905,0.903508782,0.959174693,0.945237398,0.951061785
67,0.921438277,0.894736826,0.962686539,0.946151197,0.943436265
68,0.921941876,0.893859625,0.962686539,0.942716718,0.952509642
69,0.923956275,0.893859625,0.962686539,0.946970403,0.951640904
70,0.923452675,0.901315808,0.960052669,0.947064936,0.955501914
71,0.923301578,0.899999976,0.964003503,0.947317004,0.943532825
72,0.92189151,0.903070152,0.960491657,0.947852671,0.952027023
73,0.922949076,0.900877178,0.96488148,0.945804596,0.953571439
74,0.919675708,0.896052659,0.963564515,0.947474539,0.951447904
75,0.921387911,0.903947353,0.96224761,0.945804596,0.95318532
76,0.921539009,0.906140327,0.961369634,0.946592331,0.952413142
77,0.92476207,0.90219301,0.96224761,0.945111394,0.950386107
78,0.926726103,0.910087705,0.961369634,0.948640406,0.94922781
79,0.925718904,0.908333361,0.962686539,0.94782114,0.955115855
80,0.922596574,0.908333361,0.963125527,0.946056664,0.955791533
81,0.926625371,0.90745616,0.967076361,0.947600603,0.953860998
82,0.923805237,0.906140327,0.963564515,0.946938932,0.950868726
83,0.925618172,0.905701756,0.960491657,0.947254002,0.952316582
84,0.926373541,0.911403537,0.964442492,0.9465608,0.957239389
85,0.926071405,0.909649134,0.963125527,0.946623802,0.959459484
86,0.924913108,0.910087705,0.962686539,0.948734939,0.955791533
87,0.924610972,0.904824555,0.963125527,0.948199272,0.955308855
88,0.922294378,0.907017529,0.966198444,0.948671877,0.959942102
89,0.925769269,0.907017529,0.961808622,0.950089812,0.955019295
90,0.9273808,0.903070152,0.963564515,0.947096467,0.957432449
91,0.928589404,0.911842108,0.960052669,0.949207544,0.957335889
92,0.928337634,0.91315788,0.961808622,0.949144542,0.957528949
93,0.928589404,0.916228056,0.96224761,0.94750607,0.959266424
94,0.929697335,0.915789485,0.961808622,0.949774683,0.955115855
95,0.928690135,0.913596511,0.961808622,0.948987007,0.953378379
96,0.928186536,0.908333361,0.957418799,0.950247347,0.95714283
97,0.926877201,0.914035082,0.961808622,0.949050009,0.961389959
98,0.926826835,0.917543888,0.963125527,0.948829412,0.958397686
99,0.929042637,0.914473712,0.963564515,0.946497798,0.961872578


==> data/80_small_20.csv <==
round,c1,c2,c3,c4,c5
0,0.761088729,0.100000001,0.037500001,0.846221685,0.431395352
1,0.777822554,0.08214286,0.162499994,0.892695189,0.580232561
2,0.797177434,0.219642863,0.341071427,0.899118364,0.610465109
3,0.811491907,0.353571415,0.471428573,0.902141035,0.647286832
4,0.812096775,0.373214275,0.589285731,0.904282093,0.668604672
5,0.818750024,0.421428561,0.646428585,0.907430708,0.697674394
6,0.822580636,0.460714281,0.678571403,0.909571767,0.719767451
7,0.832661271,0.546428561,0.710714281,0.911712825,0.717829466
8,0.830443561,0.551785707,0.716071427,0.909697711,0.740310073
9,0.840927422,0.571428597,0.760714293,0.911334991,0.766666651
10,0.841330647,0.619642854,0.735714257,0.916120887,0.750387609
11,0.844959676,0.619642854,0.762499988,0.914231718,0.767441869
12,0.842741907,0.646428585,0.771428585,0.912468493,0.790310085
13,0.843951643,0.648214281,0.771428585,0.917506278,0.766666651
14,0.843951643,0.676785707,0.787500024,0.919773281,0.77945739
15,0.84818548,0.664285719,0.787500024,0.91675061,0.806589127
16,0.847782254,0.699999988,0.785714269,0.918136001,0.785271347
17,0.847782254,0.728571415,0.79285717,0.921032727,0.805813968
18,0.8512097,0.705357134,0.807142854,0.921914339,0.80930233
19,0.850806475,0.712499976,0.79285717,0.919773281,0.830232561
20,0.852822602,0.717857122,0.824999988,0.921410561,0.819767416
21,0.851612926,0.726785719,0.800000012,0.921410561,0.823255837
22,0.857056439,0.691071451,0.801785707,0.923425674,0.841860473
23,0.855241954,0.723214269,0.805357158,0.919521391,0.845348835
24,0.85564518,0.705357134,0.798214257,0.922292173,0.842635632
25,0.853830636,0.716071427,0.817857146,0.921158671,0.841860473
26,0.854233861,0.728571415,0.828571439,0.921410561,0.8515504
27,0.859072566,0.728571415,0.835714281,0.91838789,0.858139515
28,0.861491919,0.728571415,0.830357134,0.920277059,0.843798459
29,0.859879017,0.746428549,0.821428597,0.920528948,0.857364357
30,0.860282242,0.739285707,0.803571403,0.922921896,0.867829442
31,0.861693561,0.728571415,0.821428597,0.922670007,0.859689951
32,0.861088693,0.721428573,0.821428597,0.918765724,0.866666675
33,0.862096786,0.742857158,0.814285696,0.922670007,0.868992269
34,0.863508046,0.73035717,0.830357134,0.921788394,0.866279066
35,0.862500012,0.728571415,0.821428597,0.921536505,0.869379818
36,0.863508046,0.755357146,0.830357134,0.922670007,0.876744211
37,0.862500012,0.760714293,0.839285731,0.922040284,0.862790704
38,0.862298369,0.767857134,0.83214283,0.92329973,0.86860466
39,0.860080659,0.764285743,0.833928585,0.922921896,0.861240327
40,0.858669341,0.783928573,0.841071427,0.924433231,0.868992269
41,0.861491919,0.778571427,0.826785743,0.92166245,0.883720934
42,0.862096786,0.776785731,0.828571439,0.920403004,0.873643398
43,0.858266115,0.76964283,0.83214283,0.922418118,0.876744211
44,0.863306463,0.757142842,0.83214283,0.924685121,0.86860466
45,0.863709688,0.776785731,0.833928585,0.925314844,0.870155036
46,0.861491919,0.766071439,0.823214293,0.923929453,0.875193775
47,0.865524173,0.774999976,0.828571439,0.924433231,0.868992269
48,0.867137074,0.762499988,0.850000024,0.923803508,0.874031007
49,0.861491919,0.771428585,0.835714281,0.922795951,0.881007731
50,0.86310482,0.76964283,0.824999988,0.924811065,0.882945716
51,0.860685468,0.771428585,0.833928585,0.922166228,0.891860485
52,0.863306463,0.766071439,0.833928585,0.926070511,0.886821687
53,0.86310482,0.773214281,0.850000024,0.922544062,0.888372064
54,0.861088693,0.766071439,0.842857122,0.926070511,0.877906978
55,0.860685468,0.782142878,0.848214269,0.924811065,0.882558167
56,0.862903237,0.760714293,0.850000024,0.924811065,0.886821687
57,0.860685468,0.771428585,0.841071427,0.925818622,0.888759673
58,0.862096786,0.760714293,0.833928585,0.922292173,0.887596905
59,0.86088711,0.787500024,0.842857122,0.925188899,0.890697658
60,0.861693561,0.783928573,0.826785743,0.925188899,0.894573629
61,0.863709688,0.773214281,0.844642878,0.924685121,0.887984514
62,0.861895144,0.757142842,0.848214269,0.925314844,0.889147282
63,0.859879017,0.773214281,0.850000024,0.926826179,0.893023252
64,0.867338717,0.766071439,0.848214269,0.925440788,0.889147282
65,0.868346751,0.766071439,0.839285731,0.92493701,0.8899225
66,0.862096786,0.778571427,0.844642878,0.925062954,0.897286832
67,0.859475791,0.758928597,0.841071427,0.924811065,0.887209296
68,0.862298369,0.758928597,0.846428573,0.924055398,0.896124005
69,0.862500012,0.751785696,0.85535717,0.926196456,0.896124005
70,0.859475791,0.767857134,0.844642878,0.928085625,0.897286832
71,0.862096786,0.764285743,0.841071427,0.927204013,0.877519369
72,0.861491919,0.780357122,0.844642878,0.927329957,0.899224818
73,0.863709688,0.767857134,0.869642854,0.927707791,0.900387585
74,0.8675403,0.758928597,0.862500012,0.925440788,0.903488398
75,0.862298369,0.771428585,0.846428573,0.924559176,0.903488398
76,0.865120947,0.766071439,0.842857122,0.925440788,0.898061991
77,0.864516139,0.773214281,0.837499976,0.924433231,0.89379847
78,0.862298369,0.767857134,0.853571415,0.927581847,0.892248034
79,0.864516139,0.757142842,0.85535717,0.926700234,0.903488398
80,0.864112914,0.778571427,0.850000024,0.925818622,0.897286832
81,0.862096786,0.778571427,0.842857122,0.928463459,0.900775194
82,0.860282242,0.776785731,0.850000024,0.929345071,0.899999976
83,0.863306463,0.766071439,0.842857122,0.926448345,0.905038774
84,0.864112914,0.773214281,0.860714257,0.925314844,0.901937962
85,0.863306463,0.762499988,0.848214269,0.927455902,0.906201541
86,0.865524173,0.785714269,0.842857122,0.927833736,0.899612427
87,0.864112914,0.778571427,0.848214269,0.925314844,0.905038774
88,0.864516139,0.778571427,0.842857122,0.927833736,0.901937962
89,0.865725815,0.767857134,0.837499976,0.925944567,0.902325571
90,0.866532266,0.760714293,0.830357134,0.929345071,0.905426383
91,0.864112914,0.753571451,0.830357134,0.925062954,0.903100789
92,0.865524173,0.766071439,0.839285731,0.92657429,0.899612427
93,0.863306463,0.774999976,0.844642878,0.923929453,0.908914745
94,0.86532259,0.780357122,0.839285731,0.926196456,0.906976759
95,0.861088693,0.767857134,0.841071427,0.926700234,0.905426383
96,0.864112914,0.766071439,0.830357134,0.928463459,0.905813932
97,0.864314497,0.760714293,0.833928585,0.925692677,0.906976759
98,0.870362878,0.767857134,0.842857122,0.927707791,0.901162803
99,0.864314497,0.771428585,0.839285731,0.924685121,0.906201541


==> data/acc_3_5.csv <==
round,c1,c2,c3,c4,c5
0,0.696882725,0.031140352,0.042142231,0.789961219,0.159652516
1,0.743616879,0.085087717,0.105794556,0.895831347,0.489285707
2,0.769099057,0.189912274,0.121158913,0.899202824,0.322007716
3,0.782343745,0.124561407,0.34416154,0.902920902,0.514382243
4,0.805912256,0.166666672,0.343722552,0.909821332,0.543436289
5,0.809135318,0.357894748,0.187884107,0.912972212,0.619884193
6,0.80873245,0.47850877,0.212467074,0.909348726,0.576351345
7,0.812861979,0.411842108,0.386742771,0.916753292,0.619111955
8,0.813818812,0.267982453,0.483318686,0.904023707,0.676640928
9,0.816790044,0.515789449,0.343283594,0.91637522,0.671621621
10,0.826056302,0.261842102,0.54521513,0.918864429,0.657818556
11,0.828473568,0.296052635,0.531606674,0.915713549,0.662934363
12,0.825653434,0.605263174,0.206321329,0.917572558,0.760521233
13,0.830639064,0.657017529,0.14705883,0.915713549,0.733397663
14,0.832049131,0.649561405,0.255926251,0.905536115,0.693436265
15,0.83330816,0.416228056,0.569798052,0.92078644,0.694111943
16,0.839703858,0.526754379,0.55531168,0.915492952,0.733590722
17,0.839452088,0.484649122,0.559701502,0.924315453,0.755598426
18,0.839854956,0.681578934,0.365232646,0.917383492,0.719208479
19,0.824344039,0.334649116,0.654521525,0.92236191,0.75781852
20,0.840711057,0.411842108,0.654521525,0.920061767,0.76969111
21,0.844085217,0.453947365,0.676470578,0.917761624,0.744787633
22,0.84504205,0.492543846,0.690518022,0.919935703,0.724324346
23,0.841416121,0.547368407,0.669885874,0.921196103,0.744305015
24,0.844588816,0.560526311,0.661984205,0.919557631,0.744594574
25,0.847006083,0.598245621,0.651009679,0.915303886,0.766023159
26,0.83955282,0.515789449,0.703248441,0.921826243,0.749131262
27,0.845696747,0.670614064,0.558384538,0.922456443,0.775772214
28,0.841768622,0.677192986,0.581211567,0.920061767,0.776158273
29,0.838394523,0.658771932,0.611940324,0.924346983,0.752895772
30,0.843027651,0.677631557,0.584723413,0.922393441,0.762258708
31,0.84841615,0.678508759,0.542581201,0.921542704,0.802606165
32,0.846049249,0.639035106,0.631694496,0.92422092,0.79700774
33,0.840560019,0.709210515,0.466198415,0.924409986,0.787355185
34,0.840610385,0.648684204,0.623792827,0.923968852,0.767471015
35,0.847610414,0.609649122,0.689201057,0.920723438,0.78899616
36,0.844185948,0.609649122,0.705004394,0.921668708,0.786583006
37,0.843934119,0.683333337,0.67339772,0.920944035,0.772393823
38,0.847509682,0.699999988,0.659789264,0.92204684,0.749517381
39,0.842977285,0.675000012,0.690079033,0.919305563,0.801351368
40,0.842272222,0.70087719,0.635206342,0.921857774,0.790250957
41,0.852193177,0.68991226,0.629499555,0.924788117,0.81660229
42,0.85002768,0.700438619,0.652765572,0.917982161,0.806467175
43,0.846754313,0.670614064,0.685689211,0.923653781,0.818822384
44,0.850380242,0.531578958,0.742756784,0.922645509,0.79681468
45,0.837790191,0.676315784,0.699297607,0.923055112,0.784845531
46,0.842876554,0.671052635,0.715100944,0.92422092,0.803571403
47,0.852193177,0.667105258,0.707638264,0.925008655,0.797779918
48,0.850883842,0.546491206,0.744951725,0.924283981,0.82403475
49,0.851387441,0.61973685,0.722563624,0.922519445,0.823359072
50,0.852797508,0.618859649,0.734855115,0.925544322,0.822972953
51,0.85078311,0.625877202,0.733099222,0.923338711,0.829633176
52,0.839653552,0.711403489,0.687006176,0.923622251,0.784073353
53,0.849221945,0.63026315,0.765583873,0.920219302,0.80849421
54,0.850732744,0.724122822,0.678665519,0.924599051,0.803474903
55,0.837286592,0.733333349,0.657155395,0.92488265,0.831756771
56,0.847962916,0.497807026,0.766900778,0.927119792,0.831081092
57,0.851135612,0.713596463,0.690518022,0.925481319,0.813030899
58,0.854257941,0.637280703,0.750658453,0.926647127,0.774710417
59,0.85315001,0.654824555,0.747585595,0.926804662,0.791023195
60,0.849423349,0.734649122,0.696663737,0.920187771,0.803185344
61,0.846703947,0.610526323,0.767339766,0.926615596,0.834749043
62,0.851286709,0.73903507,0.67339772,0.928254068,0.829247117
63,0.848063648,0.735087693,0.707199275,0.925575852,0.811486483
64,0.854711175,0.669298232,0.749780536,0.925890923,0.835135162
65,0.852948606,0.638157904,0.768217742,0.928191066,0.813127398
66,0.84529388,0.611842096,0.788410902,0.927214265,0.7657336
67,0.845344186,0.748245597,0.719051778,0.926836193,0.807142854
68,0.846653581,0.690789461,0.743195772,0.92768693,0.842567563
69,0.847308278,0.724561393,0.692273915,0.92737186,0.84787643
70,0.852998972,0.678508759,0.740122914,0.926867723,0.853667974
71,0.85239464,0.696491241,0.741439879,0.925386786,0.838803113
72,0.850883842,0.721929848,0.71861279,0.927718461,0.818050206
73,0.849373043,0.758771956,0.62554872,0.925733387,0.847104251
74,0.847711146,0.721491218,0.713345051,0.927907467,0.831853271
75,0.85053128,0.792982459,0.556189656,0.9286322,0.849420846
76,0.846250713,0.656578958,0.741878867,0.927875996,0.855791509
77,0.846804678,0.735964894,0.73353821,0.928537667,0.813223958
78,0.852344275,0.730701745,0.759438097,0.928411663,0.802799225
79,0.853603244,0.750877202,0.720807731,0.927025259,0.835521221
80,0.85289824,0.746052623,0.684811234,0.92674166,0.852702677
81,0.84977591,0.735087693,0.708955228,0.928726733,0.838899612
82,0.850430608,0.745175421,0.724319577,0.929388404,0.83581084
83,0.848819077,0.753947377,0.710272193,0.929041803,0.821911216
84,0.848516881,0.72280699,0.745390713,0.929041803,0.836872578
85,0.854358673,0.781140327,0.672519743,0.929861069,0.836872578
86,0.852948606,0.682894766,0.758121133,0.92677319,0.852799237
87,0.852948606,0.708333313,0.762071967,0.92894727,0.831756771
88,0.847257912,0.74429822,0.736611068,0.927497864,0.834555984
89,0.851135612,0.774122834,0.658911347,0.925386786,0.857721984
90,0.850329876,0.745614052,0.719051778,0.927466393,0.85559845
91,0.849070847,0.621491253,0.774802446,0.921479642,0.869111955
92,0.847711146,0.716228068,0.755926251,0.924977183,0.846235514
93,0.854862273,0.73377192,0.724319577,0.92705673,0.859073341
94,0.847358584,0.712719321,0.752414405,0.925229251,0.855791509
95,0.851689577,0.76096493,0.696663737,0.929073334,0.849903464
96,0.851689577,0.707894742,0.760316074,0.927403331,0.834169865
97,0.851689577,0.739912271,0.73617208,0.93052274,0.852895737
98,0.853804708,0.708333313,0.770851612,0.926174521,0.847007751
99,0.853250742,0.709649146,0.770851612,0.927214265,0.848359048

==> data/acc_4.csv <==
round,c1,c2,c3,c4
0,0.586342335,0.299322695,0.7585783,0.561776042
1,0.731782258,0.462093085,0.902164638,0.561776042
2,0.76930052,0.612191379,0.909380198,0.667374492
3,0.798962593,0.654140294,0.906040251,0.70318532
4,0.812509418,0.681887686,0.908876061,0.749420822
5,0.818351209,0.698273957,0.91448468,0.747393847
6,0.826056302,0.701332748,0.916438222,0.790637076
7,0.818653345,0.722744167,0.918958962,0.808301151
8,0.822430372,0.729954123,0.920597434,0.82403475
9,0.818653345,0.735853195,0.921448171,0.844691098
10,0.829531133,0.747214317,0.921637177,0.841312766
11,0.820667803,0.741970718,0.921920776,0.85530889
12,0.827214599,0.762289703,0.920313835,0.860424697
13,0.836782992,0.759667933,0.922834575,0.853185356
14,0.830739796,0.768188775,0.924504519,0.861003876
15,0.828977168,0.768625736,0.925260723,0.862162173
16,0.836128294,0.770810604,0.925607324,0.869305015
17,0.840660751,0.772776902,0.925134718,0.861969113
18,0.843078017,0.769062698,0.926962197,0.862644792
19,0.841416121,0.772776902,0.923338711,0.874710441
20,0.845998883,0.761634231,0.925701857,0.878088832
21,0.843027651,0.77780205,0.922897577,0.88272202
22,0.840862155,0.781734765,0.918013692,0.888417006
23,0.843128383,0.772776902,0.924126387,0.887644768
24,0.845696747,0.777146578,0.921353638,0.890154421
25,0.85315001,0.778457522,0.926300526,0.891023159
26,0.847862244,0.775180221,0.924346983,0.891216218
27,0.848819077,0.781297803,0.924693584,0.89459461
28,0.847459316,0.773213923,0.925575852,0.89459461
29,0.849070847,0.786541402,0.92516619,0.891988397
30,0.849221945,0.787633836,0.926395059,0.896525085
31,0.851085246,0.788726211,0.924599051,0.900096536
32,0.852445006,0.777146578,0.925985456,0.895945966
33,0.849926949,0.779112935,0.922456443,0.90212357
34,0.844135582,0.784575045,0.927214265,0.901833951
35,0.850229144,0.788070798,0.925071657,0.901447892
36,0.854257941,0.786541402,0.926458061,0.896814644
37,0.849977314,0.788726211,0.926836193,0.888706565
38,0.855315506,0.792658925,0.927119792,0.89449805
39,0.854761541,0.791129589,0.924977183,0.900096536
40,0.851437807,0.78850776,0.92582792,0.900965273
41,0.857178807,0.791129589,0.926142991,0.894111991
42,0.84529388,0.795499206,0.927497864,0.905212343
43,0.854157209,0.775180221,0.929829538,0.903667927
44,0.853703976,0.794843793,0.92831713,0.903667927
45,0.854912639,0.797465563,0.926174521,0.89054054
46,0.855819106,0.801616788,0.923118114,0.897007704
47,0.852445006,0.796154678,0.926993728,0.905598462
48,0.853049278,0.793751359,0.926521122,0.908687234
49,0.854006171,0.794188321,0.927655399,0.905501902
50,0.857632041,0.794843793,0.92611146,0.908204615
51,0.857178807,0.805549502,0.926899195,0.904536664
52,0.855567276,0.790474117,0.929482937,0.908494234
53,0.853905439,0.798776507,0.926458061,0.903474927
54,0.855617642,0.785667479,0.926395059,0.912837863
55,0.855567276,0.805767953,0.927245796,0.912644804
56,0.859092534,0.803146183,0.926395059,0.908783793
57,0.856121242,0.786104441,0.92737186,0.913899601
58,0.85627234,0.799650431,0.926930726,0.909362912
59,0.855869472,0.798557997,0.927214265,0.91409266
60,0.858186007,0.796373188,0.926962197,0.917471051
61,0.85264641,0.800524354,0.929482937,0.911293447
62,0.854509771,0.793095887,0.928506136,0.910424709
63,0.854811907,0.806641877,0.926804662,0.910617769
64,0.860552967,0.801835239,0.926867723,0.916216195
65,0.856977403,0.805330992,0.926016927,0.913610041
66,0.851286709,0.801398277,0.928600669,0.914478779
67,0.855365872,0.807078898,0.926048458,0.917567551
68,0.859445035,0.794188321,0.929073334,0.913320482
69,0.856423438,0.800742865,0.927214265,0.914575279
70,0.851588845,0.800087392,0.92894727,0.913899601
71,0.85576874,0.800524354,0.928443134,0.909845531
72,0.855416238,0.801616788,0.92894727,0.915154457
73,0.852142811,0.803583145,0.928884268,0.909362912
74,0.850078046,0.800524354,0.930302143,0.910617769
75,0.85838747,0.801835239,0.9292624,0.90617758
76,0.856977403,0.804020107,0.925701857,0.909749031
77,0.851790309,0.800961316,0.927875996,0.915926635
78,0.857581735,0.799213469,0.928821266,0.91399616
79,0.858437836,0.807078898,0.927970529,0.91013515
80,0.855466604,0.799650431,0.929199338,0.920270264
81,0.857229173,0.801179826,0.929545939,0.914285719
82,0.858135641,0.797028601,0.929325402,0.915347517
83,0.860552967,0.794843793,0.928348601,0.920077205
84,0.859243572,0.800961316,0.927623928,0.918436289
85,0.851991713,0.803364635,0.928569198,0.922104239
86,0.854610443,0.806423426,0.929609001,0.917084932
87,0.848063648,0.809919178,0.928506136,0.922586858
88,0.858840704,0.808171272,0.925701857,0.92596525
89,0.856725574,0.804020107,0.9286322,0.924131274
90,0.8610062,0.809482217,0.927088261,0.922683418
91,0.859042168,0.801616788,0.929482937,0.921428561
92,0.857783139,0.805549502,0.927970529,0.923455596
93,0.851488113,0.807297349,0.929861069,0.920752883
94,0.858790338,0.809700668,0.927529395,0.922683418
95,0.856121242,0.805330992,0.928033531,0.920270264
96,0.855416238,0.80489403,0.928915799,0.921235502
97,0.854308307,0.808171272,0.930396676,0.920463324
98,0.858236372,0.801616788,0.929451406,0.918532789
99,0.854157209,0.772121489,0.930995345,0.923745155


==> data/acc_4_5.csv <==
round,c1,c2,c3,c4,c5
0,0.754746437,0.174999997,0.127304658,0.012635095,0.619884193
1,0.775595486,0.029385965,0.324407369,0.862116754,0.715250969
2,0.779976845,0.21447368,0.134767339,0.880202889,0.782432437
3,0.800171196,0.275438607,0.160667256,0.896209478,0.782432437
4,0.815027475,0.360087723,0.093064092,0.904275775,0.795270264
5,0.817495108,0.057017542,0.544776142,0.879950821,0.819208503
6,0.819056273,0.213596493,0.413520634,0.902038634,0.828281879
7,0.825401604,0.175877199,0.440298498,0.906481385,0.836100399
8,0.82071811,0.059649121,0.614574194,0.89186126,0.846139014
9,0.821322441,0.441666663,0.347673386,0.908056855,0.863803089
10,0.83144486,0.386403501,0.51009655,0.906071782,0.854826272
11,0.822480738,0.633333325,0.160228267,0.905504644,0.860521257
12,0.826761365,0.573684216,0.477611929,0.901376963,0.871428549
13,0.814322412,0.529385984,0.593942046,0.908750057,0.878281832
14,0.831344128,0.585087717,0.523266017,0.904023707,0.878571451
15,0.832955658,0.579385936,0.547410011,0.897532821,0.889768362
16,0.836732626,0.538596511,0.62554872,0.911585867,0.887741327
17,0.831797361,0.574561417,0.557506561,0.917541027,0.862258673
18,0.841164351,0.618859649,0.443371385,0.915555954,0.887837827
19,0.840610385,0.632894754,0.505706787,0.91637522,0.877895772
20,0.836883724,0.595614016,0.63564533,0.914264083,0.861679554
21,0.83643049,0.658771932,0.470588237,0.919778168,0.886486471
22,0.842020452,0.640789449,0.583845496,0.910325468,0.891891897
23,0.842322588,0.61973685,0.614135206,0.912373543,0.891119719
24,0.839854956,0.665789485,0.523705006,0.917446494,0.892471015
25,0.837488055,0.677192986,0.567164183,0.903015435,0.89449805
26,0.82494837,0.548245609,0.71115011,0.911932468,0.903571427
27,0.825049102,0.698245585,0.613696218,0.914075077,0.896042466
28,0.840862155,0.659649134,0.652765572,0.916973889,0.893146694
29,0.839955688,0.567982435,0.705004394,0.916532755,0.886389971
30,0.843430519,0.632894754,0.654082537,0.918958962,0.905598462
31,0.841063619,0.707017541,0.549165964,0.917887628,0.902895749
32,0.844135582,0.678508759,0.639596164,0.918675363,0.902895749
33,0.845394552,0.467105269,0.719929755,0.917761624,0.90250963
34,0.845394552,0.669298232,0.633011401,0.917982161,0.904440165
35,0.844689548,0.543859661,0.709394217,0.922330379,0.864478767
36,0.844135582,0.632017553,0.668568909,0.91984117,0.906660259
37,0.84554565,0.28815788,0.716856897,0.920912504,0.899710417
38,0.835675061,0.626754403,0.683055341,0.918706894,0.905598462
39,0.840106785,0.566228092,0.729587376,0.920880973,0.916023195
40,0.847358584,0.550877213,0.720368743,0.917131424,0.912644804
41,0.846250713,0.66315788,0.687884092,0.920723438,0.91399616
42,0.848013282,0.638157904,0.696663737,0.921070039,0.916505814
43,0.83879739,0.716228068,0.514047384,0.916406691,0.920849442
44,0.843883753,0.634210527,0.699736595,0.921259105,0.920849442
45,0.845747113,0.654385984,0.688323081,0.924315453,0.918629348
46,0.846049249,0.691228092,0.591747165,0.922393441,0.916023195
47,0.848567247,0.685964942,0.501755953,0.92516619,0.908301175
48,0.846603215,0.627631605,0.669007897,0.922298908,0.919594586
49,0.851286709,0.710526288,0.619403005,0.9201563,0.920752883
50,0.85239464,0.730263174,0.582528532,0.923149645,0.913223922
51,0.846603215,0.698245585,0.617647052,0.923212647,0.919787645
52,0.848919749,0.683333337,0.694029868,0.919746697,0.919015467
53,0.849524081,0.591228068,0.740122914,0.921385109,0.924613893
54,0.848013282,0.671491206,0.690079033,0.924472988,0.918436289
55,0.849926949,0.683771908,0.668129921,0.923370183,0.92181468
56,0.855214775,0.578947365,0.757682204,0.920124769,0.920656383
57,0.849524081,0.688596487,0.704565406,0.920849502,0.922297299
58,0.852042079,0.676754415,0.731343269,0.922645509,0.926254809
59,0.849725544,0.686403513,0.727392435,0.921290636,0.920752883
60,0.844991684,0.691228092,0.720807731,0.92236191,0.924613893
61,0.850078046,0.735087693,0.637401223,0.918958962,0.92567569
62,0.850480914,0.738596499,0.657155395,0.921794772,0.925482631
63,0.848819077,0.733333349,0.694468856,0.917698562,0.924903452
64,0.850229144,0.644298255,0.764266908,0.919935703,0.930115819
65,0.849322677,0.686403513,0.748024583,0.924536049,0.921332061
66,0.847257912,0.731140375,0.69095695,0.921164572,0.928185344
67,0.848315477,0.702631593,0.730026364,0.921889305,0.898745179
68,0.841214657,0.67938596,0.73617208,0.923149645,0.930888057
69,0.841516852,0.739473701,0.663740098,0.92579639,0.926351368
70,0.85078311,0.704824567,0.719051778,0.924094915,0.925193071
71,0.851387441,0.740350902,0.598770857,0.92485112,0.920077205
72,0.848516881,0.740789473,0.651009679,0.923086643,0.930212379
73,0.850682378,0.764035106,0.541264296,0.922960579,0.924131274
74,0.847308278,0.73903507,0.687884092,0.92078644,0.931853294
75,0.849171579,0.763596475,0.600965738,0.922424912,0.922297299
76,0.849322677,0.73903507,0.625987709,0.923685312,0.924324334
77,0.842473686,0.686403513,0.717295885,0.923968852,0.930115819
78,0.84715718,0.746052623,0.686567187,0.924630582,0.926737428
79,0.849926949,0.715789497,0.714223027,0.921322107,0.930694997
80,0.850732744,0.765350878,0.665496051,0.917667091,0.927992284
81,0.85002768,0.771052659,0.640913069,0.92516619,0.927413106
82,0.851085246,0.724561393,0.685250223,0.920030236,0.927992284
83,0.850329876,0.704385936,0.723441601,0.92330718,0.927027047
84,0.85103488,0.746929824,0.683055341,0.923779786,0.926351368
85,0.850229144,0.707017541,0.730026364,0.922708511,0.921718121
86,0.84841615,0.74473685,0.662423193,0.925040185,0.927992284
87,0.848869443,0.714035094,0.721685708,0.92582792,0.919594586
88,0.853552878,0.696491241,0.696224749,0.925733387,0.92586875
89,0.853905439,0.675877213,0.713345051,0.924693584,0.924903452
90,0.850229144,0.723684192,0.672519743,0.922298908,0.925482631
91,0.854106843,0.65745616,0.71597892,0.925323784,0.927895725
92,0.851790309,0.638157904,0.737050056,0.922424912,0.92200774
93,0.853804708,0.670175433,0.737050056,0.922582448,0.927702725
94,0.853552878,0.727192998,0.695346773,0.924693584,0.925386071
95,0.854308307,0.757894754,0.634767354,0.925040185,0.931177616
96,0.851588845,0.675877213,0.730026364,0.924346983,0.926930487
97,0.854006171,0.688157916,0.73617208,0.924063385,0.924806952
98,0.843128383,0.729385972,0.700614572,0.925134718,0.926930487
99,0.847711146,0.693859637,0.731343269,0.923433244,0.935810804

==> data/acc_6_5.csv <==
round,c1,c2,c3,c4,c5
0,0.137080118,0.012280702,0.193151891,0.895453274,0.723938227
1,0.555824161,0.484649122,0.289727837,0.900620699,0.761196911
2,0.592184126,0.550000012,0.458735734,0.909096658,0.806949794
3,0.671148717,0.580701768,0.567164183,0.913381875,0.826737463
4,0.69869566,0.665789485,0.577699721,0.916721821,0.807142854
5,0.723321736,0.677631557,0.594820023,0.915083349,0.807142854
6,0.725336134,0.686842084,0.647058845,0.915587485,0.828860998
7,0.728458464,0.726315796,0.654082537,0.91574502,0.824999988
8,0.738429785,0.699122787,0.707199275,0.921164572,0.836389959
9,0.750818372,0.741228044,0.707199275,0.919620633,0.838899612
10,0.755350769,0.731578946,0.721685708,0.920502901,0.838899612
11,0.754897535,0.720614016,0.689640045,0.922645509,0.861100376
12,0.750616908,0.764473677,0.686567187,0.920817971,0.87113899
13,0.761393964,0.75526315,0.740561903,0.924693584,0.866891921
14,0.760286033,0.754824579,0.755926251,0.921511173,0.87094593
15,0.754393935,0.76622808,0.752414405,0.917604029,0.873359084
16,0.760437131,0.776754379,0.776119411,0.922078311,0.879729748
17,0.768142223,0.780263186,0.779192269,0.923055112,0.879729748
18,0.76930052,0.763596475,0.79148376,0.919494569,0.888996124
19,0.768293321,0.766666651,0.795434594,0.922740042,0.887162149
20,0.767638624,0.783333361,0.792800725,0.924536049,0.868629336
21,0.773329318,0.780701756,0.78884989,0.924693584,0.88272202
22,0.765120625,0.797368407,0.79148376,0.924472988,0.891795337
23,0.771214187,0.789912283,0.789727807,0.925512791,0.888513505
24,0.774235785,0.78815788,0.806848109,0.924283981,0.864092648
25,0.770156622,0.79912281,0.805531144,0.924441516,0.883204639
26,0.771516323,0.784210503,0.782265127,0.922487974,0.892374516
27,0.773379683,0.797807038,0.804214239,0.92422092,0.889768362
28,0.771768153,0.79342103,0.802458286,0.921826243,0.891119719
29,0.764868796,0.803070188,0.796751559,0.92674166,0.899324298
30,0.776099086,0.80438596,0.790166795,0.927088261,0.893339753
31,0.769904792,0.805263162,0.79411763,0.924504519,0.896525085
32,0.773681819,0.802631557,0.802897274,0.928065062,0.896525085
33,0.771566689,0.807894766,0.794556618,0.927119792,0.893532813
34,0.770358086,0.817982435,0.812115908,0.926174521,0.897104263
35,0.757868767,0.820175409,0.815627754,0.92674166,0.89855212
36,0.778566778,0.814035058,0.818261623,0.923559248,0.901254833
37,0.769703388,0.796929836,0.820895493,0.924819589,0.905694962
38,0.760940731,0.802192986,0.814749777,0.927529395,0.91023165
39,0.777408481,0.811403513,0.816066742,0.921668708,0.911389947
40,0.781437278,0.803508759,0.825285316,0.926016927,0.909169912
41,0.779674649,0.811842084,0.814310789,0.92422092,0.898069501
42,0.774437249,0.811842084,0.811676919,0.926174521,0.911293447
43,0.779372513,0.800877213,0.811237931,0.926174521,0.914864838
44,0.772976756,0.816228092,0.802019298,0.924977183,0.917277992
45,0.772171021,0.821929812,0.816944659,0.922141373,0.91805017
46,0.772171021,0.816228092,0.822651446,0.927025259,0.916119695
47,0.777760983,0.819298267,0.804653227,0.92674166,0.921235502
48,0.774386883,0.82061404,0.784899056,0.927214265,0.919498086
49,0.779422879,0.807894766,0.823529422,0.916564286,0.919015467
50,0.781336546,0.807894766,0.830553114,0.927434862,0.910714269
51,0.776653051,0.821491241,0.828797162,0.926079988,0.909652531
52,0.773631454,0.817982435,0.829675138,0.926584125,0.921332061
53,0.778012812,0.818859637,0.823090434,0.929010332,0.920270264
54,0.785214305,0.817543864,0.827041268,0.928159535,0.903667927
55,0.776602685,0.820175409,0.813432813,0.927623928,0.918822408
56,0.786624372,0.820175409,0.823090434,0.928285599,0.915250957
57,0.786422908,0.817543864,0.823090434,0.9292624,0.916891873
58,0.785566807,0.800438583,0.831431091,0.929136336,0.926544428
59,0.787480474,0.817105234,0.817822635,0.928663731,0.925579131
60,0.781437278,0.803947389,0.825285316,0.929609001,0.928957522
61,0.788840234,0.803947389,0.82660228,0.930113137,0.924227774
62,0.785919309,0.800877213,0.828358233,0.928663731,0.923262537
63,0.785012841,0.829824567,0.799385428,0.929482937,0.921042442
64,0.787883341,0.811842084,0.827480257,0.920660436,0.924517393
65,0.794077635,0.810526311,0.812115908,0.927970529,0.9295367
66,0.790552437,0.80438596,0.831870079,0.926615596,0.926447868
67,0.796041727,0.817982435,0.820017576,0.923370183,0.929054081
68,0.800473392,0.823684216,0.816944659,0.928474665,0.926158309
69,0.795789897,0.823684216,0.820456564,0.929073334,0.926351368
70,0.795840263,0.823684216,0.82923615,0.929766536,0.926351368
71,0.80012089,0.829385936,0.807726085,0.926993728,0.928764462
72,0.798156798,0.824999988,0.825724304,0.928726733,0.926544428
73,0.798156798,0.824561417,0.828797162,0.927844465,0.919498086
74,0.795286298,0.818421066,0.826163292,0.929230869,0.927316606
75,0.795084834,0.827631593,0.827041268,0.928852737,0.92982626
76,0.801581323,0.828947365,0.835820913,0.914106548,0.92982626
77,0.805559754,0.82587719,0.82396841,0.927277327,0.931467175
78,0.807926655,0.824561417,0.821334481,0.927277327,0.926254809
79,0.804401457,0.832017541,0.805092216,0.923685312,0.932528973
80,0.802487791,0.832017541,0.82923615,0.929798007,0.909169912
81,0.805156887,0.810526311,0.827041268,0.928159535,0.928378403
82,0.80349499,0.828947365,0.832309067,0.930806339,0.924517393
83,0.80636549,0.794298232,0.831431091,0.930113137,0.912548244
84,0.805811524,0.806140363,0.831870079,0.929451406,0.925386071
85,0.791710734,0.81008774,0.830553114,0.928695202,0.925193071
86,0.805056155,0.81535089,0.82923615,0.930932343,0.926254809
87,0.807624519,0.815789461,0.831431091,0.929766536,0.911486506
88,0.806818783,0.818421066,0.8191396,0.929356873,0.916409254
89,0.808581352,0.829824567,0.792361736,0.930333674,0.895752907
90,0.810797215,0.817982435,0.822651446,0.928695202,0.895752907
91,0.814272046,0.823684216,0.817822635,0.927623928,0.923262537
92,0.812459111,0.824561417,0.820017576,0.928852737,0.933011591
93,0.804754019,0.82587719,0.833625972,0.930302143,0.932239354
94,0.811703682,0.827631593,0.831870079,0.929104805,0.931756735
95,0.810495019,0.830263138,0.821334481,0.929230869,0.933880329
96,0.814423144,0.822368443,0.811237931,0.930459738,0.933204651
97,0.80873245,0.822807014,0.827919245,0.93083781,0.916023195
98,0.808379889,0.830701768,0.8191396,0.931278944,0.932625473
99,0.808883488,0.834210515,0.815188766,0.931026876,0.934169888

==> data/acc_6a_5.csv <==
round,c1,c2,c3,c4,c5
0,0.72014904,0.321491241,0.423178226,0.884078503,0.685231686
1,0.753185272,0.647807002,0.449517131,0.897942483,0.678667963
2,0.75283277,0.742543876,0.553994715,0.909317195,0.69121623
3,0.793271899,0.753508747,0.586918354,0.913696945,0.716602325
4,0.812156916,0.779385984,0.628621578,0.902164638,0.756370664
5,0.807876289,0.785526335,0.70105356,0.913823009,0.784169912
6,0.820567071,0.783771932,0.73353821,0.919147968,0.784169912
7,0.825149834,0.787719309,0.727831423,0.920723438,0.792567551
8,0.82832253,0.795614064,0.758560121,0.922141373,0.792374492
9,0.833005965,0.815789461,0.764705896,0.920912504,0.776930511
10,0.840610385,0.812719285,0.760755062,0.912279069,0.806467175
11,0.83904922,0.823684216,0.719929755,0.921857774,0.823648632
12,0.838847756,0.820175409,0.765144885,0.924189448,0.838416994
13,0.844991684,0.82587719,0.765144885,0.918990433,0.843243241
14,0.844689548,0.824999988,0.755926251,0.922015309,0.830888033
15,0.843783021,0.825438619,0.726953447,0.923622251,0.850772202
16,0.847962916,0.828508794,0.748463571,0.921164572,0.853860974
17,0.849171579,0.816228092,0.757243216,0.923685312,0.86708492
18,0.849725544,0.828947365,0.778753281,0.92110157,0.858397663
19,0.84841615,0.826754391,0.790605783,0.921038508,0.859652519
20,0.84791255,0.839035094,0.789288878,0.924725056,0.862065613
21,0.848365843,0.837280691,0.79148376,0.926521122,0.865830123
22,0.849675179,0.844736814,0.804214239,0.924378514,0.868339777
23,0.852293909,0.839035094,0.784460068,0.924189448,0.876930475
24,0.853452206,0.839912295,0.799385428,0.918738365,0.875675678
25,0.850581646,0.842982471,0.798507452,0.924914122,0.877027035
26,0.851387441,0.844736814,0.78884989,0.925922453,0.878378391
27,0.853250742,0.844736814,0.777436376,0.923968852,0.872683406
28,0.857934237,0.838157892,0.760755062,0.924914122,0.877413154
29,0.85315001,0.814035058,0.822212458,0.927245796,0.880791485
30,0.85340184,0.829824567,0.814310789,0.92579639,0.841988444
31,0.851387441,0.834649146,0.828358233,0.923244178,0.872876465
32,0.852142811,0.846052647,0.813871801,0.923905849,0.884555995
33,0.851739943,0.838157892,0.799824417,0.922866046,0.883880317
34,0.855063677,0.841228068,0.821773469,0.922519445,0.887644768
35,0.857481003,0.842105269,0.828797162,0.926930726,0.867953658
36,0.855718374,0.841228068,0.818261623,0.927025259,0.8908301
37,0.855567276,0.839035094,0.813432813,0.924472988,0.895752907
38,0.851135612,0.835964918,0.809481978,0.926678658,0.899903476
39,0.851689577,0.845614016,0.809920967,0.923653781,0.904633224
40,0.857430637,0.840789497,0.821773469,0.926458061,0.88301158
41,0.851689577,0.851315796,0.822651446,0.925953925,0.895752907
42,0.854912639,0.854385972,0.82923615,0.927214265,0.896525085
43,0.857833505,0.856140375,0.818261623,0.925418258,0.896042466
44,0.855617642,0.846929848,0.823529422,0.925890923,0.901833951
45,0.858588934,0.842105269,0.820017576,0.927497864,0.900289595
46,0.858991802,0.841228068,0.830992103,0.927277327,0.880694985
47,0.853452206,0.835087717,0.816066742,0.929010332,0.897393823
48,0.856977403,0.83157897,0.844600499,0.927560866,0.895559847
49,0.858286738,0.838157892,0.84416157,0.927119792,0.895559847
50,0.859747171,0.840789497,0.841527641,0.927214265,0.901061773
51,0.860099733,0.842982471,0.843283594,0.926142991,0.896814644
52,0.853955805,0.847368419,0.83406496,0.928978801,0.897973001
53,0.858790338,0.852192998,0.835381925,0.925890923,0.898069501
54,0.857883871,0.856578946,0.827480257,0.92768693,0.903957546
55,0.862970233,0.832894742,0.828358233,0.920376837,0.903957546
56,0.862416267,0.844736814,0.827041268,0.924725056,0.912837863
57,0.862416267,0.851754367,0.842844605,0.926678658,0.909555972
58,0.857329905,0.856578946,0.831431091,0.92516619,0.903474927
59,0.854811907,0.829385936,0.841088653,0.928821266,0.90637064
60,0.857531369,0.802631557,0.830992103,0.928537667,0.909362912
61,0.85289824,0.850877166,0.824846327,0.928128064,0.909459472
62,0.861358702,0.850000024,0.832747996,0.927812934,0.911969125
63,0.856574535,0.849122822,0.841088653,0.928002,0.90608108
64,0.863927066,0.83684212,0.844600499,0.924977183,0.906660259
65,0.86226517,0.852192998,0.830114126,0.928348601,0.904922783
66,0.860754371,0.856578946,0.790605783,0.928663731,0.909942091
67,0.860452235,0.842982471,0.787093937,0.927907467,0.903185308
68,0.856927037,0.854824543,0.826163292,0.928443134,0.91795367
69,0.856524169,0.857017517,0.842405617,0.927623928,0.912162185
70,0.852293909,0.85350877,0.842405617,0.929735005,0.916795373
71,0.860704005,0.851754367,0.838454783,0.927245796,0.919787645
72,0.85838747,0.856578946,0.834503949,0.929167867,0.915250957
73,0.858689606,0.832456112,0.83669883,0.930113137,0.920077205
74,0.857531369,0.84780699,0.827480257,0.927277327,0.918243229
75,0.860855103,0.853947341,0.830992103,0.926615596,0.918629348
76,0.860552967,0.850000024,0.826163292,0.928474665,0.917374492
77,0.857531369,0.860087693,0.830114126,0.929609001,0.918725848
78,0.861912668,0.843859673,0.830114126,0.927308798,0.916698813
79,0.8620134,0.848684192,0.836259902,0.927844465,0.914768338
80,0.860250771,0.849561393,0.83669883,0.929640472,0.912934363
81,0.852948606,0.850438595,0.834942937,0.927938998,0.912644804
82,0.860351503,0.849561393,0.833625972,0.930491209,0.913320482
83,0.857078135,0.840350866,0.825285316,0.930806339,0.913899601
84,0.855869472,0.849561393,0.825724304,0.923433244,0.915057898
85,0.857632041,0.84254384,0.83669883,0.928443134,0.921042442
86,0.854560077,0.845614016,0.83669883,0.931026876,0.915444016
87,0.86125797,0.846929848,0.847673416,0.926458061,0.916988432
88,0.860351503,0.845614016,0.84416157,0.928411663,0.920463324
89,0.857078135,0.827192962,0.835381925,0.930585742,0.922683418
90,0.856373072,0.844298244,0.832309067,0.931625545,0.923166037
91,0.862617731,0.850000024,0.837137818,0.929514468,0.919787645
92,0.861560166,0.838157892,0.842405617,0.929136336,0.919305027
93,0.853603244,0.845175445,0.840649664,0.931405008,0.918146729
94,0.858286738,0.852192998,0.837576807,0.927214265,0.918243229
95,0.860552967,0.853947341,0.846356452,0.929136336,0.913320482
96,0.857531369,0.844298244,0.83669883,0.931247413,0.917084932
97,0.862114131,0.85350877,0.827480257,0.931972146,0.916119695
98,0.860552967,0.842105269,0.832747996,0.932129681,0.916216195
99,0.859948635,0.850877166,0.816066742,0.930459738,0.918725848

==> data/acc_7_5.csv <==
round,c1,c2,c3,c4,c5
0,0.725688696,0.142543852,0.089113258,0.781138718,0.619015455
1,0.747696042,0.428070188,0.415715545,0.893940806,0.646525085
2,0.765875995,0.607894719,0.503511846,0.89813149,0.683011591
3,0.776653051,0.562719285,0.543898165,0.911113203,0.708397686
4,0.785063207,0.607017517,0.535996497,0.911806405,0.764864862
5,0.788538039,0.574122787,0.637840211,0.914012015,0.770173728
6,0.76507026,0.729385972,0.68349427,0.916438222,0.768243253
7,0.789343834,0.749122798,0.713784039,0.913003743,0.794015467
8,0.790653169,0.75570178,0.726514459,0.911900938,0.808880329
9,0.795034468,0.761403501,0.746707618,0.914358616,0.813996136
10,0.799466193,0.718421042,0.749780536,0.914232612,0.831853271
11,0.799315095,0.789035082,0.777436376,0.916910887,0.797393799
12,0.803646088,0.774999976,0.774363458,0.912814677,0.846139014
13,0.798861861,0.800000012,0.79411763,0.910987198,0.84372586
14,0.802739561,0.798245609,0.783143103,0.912499607,0.853281856
15,0.799969792,0.80964911,0.780948222,0.915272415,0.857818544
16,0.79437983,0.814473689,0.770412624,0.917415023,0.868725896
17,0.803696454,0.805701733,0.796312571,0.916312218,0.866795361
18,0.808581352,0.795175433,0.796312571,0.919179499,0.861486495
19,0.789746702,0.801754415,0.795434594,0.920723438,0.872490346
20,0.800523758,0.816228092,0.802897274,0.920093238,0.880115807
21,0.813919544,0.817543864,0.813432813,0.920597434,0.871332049
22,0.804351091,0.814473689,0.789288878,0.919904232,0.873359084
23,0.799012959,0.812280715,0.813871801,0.920345366,0.880888045
24,0.811653316,0.772807002,0.815627754,0.913507879,0.889189184
25,0.804300725,0.817543864,0.815627754,0.918958962,0.8908301
26,0.793171167,0.815789461,0.802458286,0.922078311,0.890347481
27,0.810041785,0.813157916,0.814310789,0.922141373,0.885328174
28,0.806667686,0.820175409,0.821334481,0.923811316,0.891409278
29,0.805459023,0.825438619,0.828797162,0.92330718,0.891409278
30,0.815480709,0.829385936,0.814749777,0.915713549,0.8908301
31,0.814674914,0.80964911,0.817822635,0.92485112,0.884073377
32,0.796545327,0.824561417,0.822212458,0.922582448,0.896911204
33,0.80324316,0.829824567,0.826163292,0.92393738,0.892567575
34,0.814826012,0.818859637,0.827480257,0.922708511,0.899034739
35,0.795789897,0.821929812,0.824407399,0.925008655,0.89845562
36,0.818703711,0.821052611,0.797629476,0.922235847,0.90250963
37,0.821121037,0.833771944,0.810798943,0.918013692,0.898938239
38,0.814523816,0.835964918,0.824407399,0.921353638,0.905888021
39,0.815027475,0.835964918,0.828358233,0.922834575,0.89459461
40,0.822682202,0.810964942,0.818261623,0.925449789,0.894111991
41,0.812912345,0.823245585,0.810359955,0.925544322,0.903474927
42,0.816991508,0.833771944,0.821773469,0.917478025,0.899903476
43,0.823639035,0.83157897,0.826163292,0.924756587,0.906756759
44,0.817948341,0.835087717,0.826163292,0.924126387,0.904633224
45,0.820818841,0.840350866,0.831431091,0.925701857,0.908108115
46,0.821826041,0.817105234,0.837576807,0.925733387,0.897683382
47,0.824092269,0.823245585,0.830553114,0.923212647,0.899227798
48,0.825603068,0.825438619,0.822651446,0.925985456,0.901158273
49,0.815178514,0.848245621,0.831431091,0.92516619,0.90212357
50,0.825754166,0.835964918,0.827041268,0.927182794,0.905115843
51,0.824797273,0.846929848,0.808604062,0.92768693,0.902702689
52,0.822883606,0.839473665,0.827041268,0.926647127,0.902799249
53,0.823286474,0.834649146,0.830114126,0.927182794,0.901351333
54,0.820516706,0.830701768,0.82660228,0.926867723,0.912065625
55,0.817948341,0.805701733,0.830114126,0.926836193,0.913127422
56,0.821020305,0.828947365,0.829675138,0.925292253,0.909459472
57,0.822682202,0.837719321,0.832747996,0.928128064,0.900579154
58,0.825300872,0.833771944,0.832309067,0.921700239,0.908301175
59,0.827466369,0.840350866,0.832747996,0.92299211,0.904247105
60,0.826106668,0.815789461,0.833186984,0.927655399,0.906467199
61,0.827466369,0.83684212,0.836259902,0.927466393,0.902895749
62,0.828675032,0.832017541,0.834942937,0.92516619,0.911486506
63,0.823991537,0.823684216,0.830992103,0.926647127,0.909169912
64,0.815480709,0.833333313,0.840210736,0.928285599,0.91023165
65,0.829581499,0.837280691,0.832747996,0.926237524,0.90627414
66,0.834214628,0.823684216,0.833625972,0.927403331,0.89440155
67,0.832099497,0.837719321,0.824407399,0.926489592,0.906660259
68,0.830790162,0.841666639,0.827480257,0.928474665,0.913803101
69,0.82545197,0.84254384,0.818261623,0.919337034,0.916891873
70,0.825905204,0.825438619,0.8191396,0.929861069,0.914382219
71,0.832603097,0.815789461,0.842844605,0.929861069,0.914864838
72,0.830336928,0.837280691,0.831870079,0.929167867,0.915733576
73,0.833459258,0.833771944,0.807287097,0.929955602,0.917181492
74,0.827365637,0.826754391,0.8191396,0.929230869,0.922586858
75,0.828876495,0.837719321,0.837137818,0.928915799,0.911003888
76,0.816890776,0.834649146,0.831431091,0.929325402,0.918243229
77,0.832502365,0.833771944,0.834503949,0.927466393,0.918243229
78,0.825250566,0.834649146,0.83669883,0.929735005,0.909942091
79,0.825250566,0.839473665,0.845039487,0.929167867,0.907625496
80,0.833711028,0.849122822,0.835820913,0.927875996,0.918629348
81,0.830739796,0.838596463,0.809481978,0.928191066,0.924227774
82,0.834818959,0.831140339,0.84679544,0.927466393,0.919980705
83,0.818351209,0.841666639,0.792800725,0.929388404,0.917181492
84,0.834617496,0.834649146,0.835381925,0.928758204,0.919015467
85,0.825754166,0.828070164,0.827919245,0.927466393,0.92200774
86,0.836883724,0.808771908,0.83406496,0.930018604,0.921235502
87,0.831545532,0.844298244,0.84416157,0.92957747,0.912934363
88,0.831545532,0.845614016,0.832747996,0.929010332,0.918436289
89,0.823538303,0.837719321,0.845039487,0.928222597,0.921235502
90,0.834164262,0.819736838,0.841527641,0.930585742,0.92586875
91,0.833862126,0.839035094,0.840649664,0.928348601,0.922104239
92,0.827063501,0.835526288,0.841527641,0.930648744,0.923069477
93,0.83456713,0.843859673,0.833186984,0.93020767,0.919691145
94,0.838948488,0.840350866,0.835820913,0.930050075,0.918725848
95,0.83718586,0.846929848,0.837137818,0.930428207,0.92191118
96,0.831394494,0.843421042,0.838454783,0.931436479,0.921718121
97,0.834869325,0.811403513,0.840649664,0.929703474,0.918436289
98,0.823639035,0.837719321,0.83669883,0.926836193,0.918243229
99,0.833459258,0.84254384,0.837576807,0.930554271,0.923455596

==> data/acc_round.csv <==
round,c1_cm,c2_cm,c3_cm,c4_cm,c5_cm,c1_v,c2_v,c3_v,c4_v,c5_v
0,0.678199112,0.21622807,0.053994734,0.90247977,0.58098453,0.240066469,0.028070176,0.034679543,0.82868576,0.050675675
1,0.744875848,0.4622807,0.3213345,0.90556765,0.72953665,0.546155035,0.066228069,0.085162424,0.56271857,0.528088808
2,0.752026975,0.5754386,0.5539947,0.910294,0.7876448,0.202648938,0.100000001,0.378402114,0.835932851,0.600579143
3,0.769653022,0.6741228,0.5763828,0.91520935,0.788417,0.20043309,0.385087729,0.268217742,0.879100084,0.612741292
4,0.78078258,0.7017544,0.6619842,0.9167533,0.79478765,0.70655185,0.112719297,0.522827029,0.801367462,0.475965261
5,0.79437983,0.7364035,0.7216857,0.91398054,0.79478765,0.618623137,0.487280697,0.265583843,0.846771896,0.623262525
6,0.79699856,0.7364035,0.75812113,0.9171944,0.8227799,0.43556428,0.387280703,0.349868298,0.892428398,0.655984581
7,0.782041609,0.7548246,0.7708516,0.9156505,0.83243245,0.461701155,0.407894731,0.418788403,0.884362102,0.69160229
8,0.79825753,0.7486842,0.7541703,0.9235277,0.8452703,0.491363257,0.462719291,0.328797191,0.904086709,0.419498056
9,0.809185684,0.7842105,0.77524143,0.9245675,0.84208494,0.481291234,0.528070152,0.325724334,0.887323916,0.709942102
10,0.820567071,0.7899123,0.79367864,0.9143586,0.8484556,0.542025506,0.607017517,0.186567158,0.885496438,0.723359048
11,0.810897946,0.78070176,0.80421424,0.92321265,0.8638031,0.671047986,0.578508794,0.294117659,0.88212496,0.629440129
12,0.822933972,0.7995614,0.8002634,0.9240949,0.8265444,0.749609709,0.542982459,0.442932397,0.88275516,0.425386101
13,0.814574182,0.79429823,0.79806846,0.92321265,0.8681467,0.58216244,0.439035088,0.539508343,0.903834641,0.602895737
14,0.805912256,0.7859649,0.8002634,0.92453605,0.8765444,0.702875555,0.583771944,0.435469717,0.886567712,0.652992249
15,0.820667803,0.79385966,0.7949956,0.92708826,0.86235523,0.590068996,0.575438619,0.333187014,0.899643958,0.760231674
16,0.829883695,0.81973684,0.79894644,0.9267101,0.88214284,0.589464664,0.587280691,0.417910457,0.911333799,0.582335889
17,0.829883695,0.81842107,0.81606674,0.9258279,0.88214284,0.737170756,0.571929812,0.490342408,0.885937572,0.659459472
18,0.829430401,0.8114035,0.8301141,0.9265526,0.8746139,0.689429402,0.498245627,0.575504839,0.904496312,0.626351357
19,0.831293762,0.82719296,0.8248463,0.9245675,0.8527027,0.695371926,0.561403513,0.495171189,0.862999022,0.772876441
20,0.837135494,0.81798244,0.82879716,0.92674166,0.8828185,0.570478916,0.400877208,0.596575916,0.900872827,0.773745179
21,0.833408892,0.8232456,0.81738365,0.92390585,0.88947874,0.629299462,0.466666669,0.622475863,0.881715357,0.797490358
22,0.819408774,0.8258772,0.83406496,0.9256703,0.88542473,0.717429638,0.579824567,0.471466184,0.896997213,0.781853259
23,0.83406353,0.82236844,0.80904305,0.9253238,0.8950772,0.770760953,0.592105269,0.589113235,0.870876253,0.713610053
24,0.832300961,0.8377193,0.8200176,0.92459905,0.85955596,0.710832477,0.539912283,0.487708509,0.900557697,0.78899616
25,0.831545532,0.8324561,0.8380158,0.9212276,0.8907336,0.69869566,0.628508747,0.431518883,0.904244244,0.730984569
26,0.831646264,0.83201754,0.8353819,0.91965216,0.8807915,0.777609885,0.563596487,0.591308177,0.89469707,0.706274152
27,0.838444889,0.83201754,0.83933276,0.9219838,0.89555985,0.714760542,0.282894731,0.637840211,0.900368631,0.760328174
28,0.835826159,0.8390351,0.8305531,0.9272773,0.8976834,0.776804149,0.269736856,0.669446886,0.892869532,0.711583018
29,0.839754224,0.83377194,0.8191396,0.9263635,0.89787644,0.699954689,0.556578934,0.579016685,0.905662179,0.744884193
30,0.834919691,0.84166664,0.83450395,0.9267732,0.89546335,0.649141371,0.535087705,0.622475863,0.884173036,0.813899636
31,0.842121184,0.83377194,0.84416157,0.92633206,0.90299225,0.736667156,0.567543864,0.578138709,0.903078437,0.749227822
32,0.843128383,0.8258772,0.8481124,0.92645806,0.903861,0.715515912,0.458333343,0.606233537,0.897375286,0.799034774
33,0.843329787,0.83070177,0.8476734,0.92425245,0.9041506,0.759983897,0.530263186,0.589113235,0.899454892,0.766988397
34,0.844639182,0.8241228,0.8498683,0.92790747,0.8988417,0.716724575,0.516666651,0.634328365,0.893657267,0.806177616
35,0.844387352,0.83157897,0.8498683,0.9266471,0.90241313,0.709523082,0.584649146,0.579455674,0.890632391,0.827027023
36,0.841516852,0.82982457,0.8507463,0.9266156,0.8996139,0.78153801,0.664473712,0.491659343,0.868418574,0.79305017
37,0.84766078,0.8350877,0.84152764,0.92803353,0.9053089,0.735055625,0.542982459,0.607111514,0.901629031,0.743822396
38,0.838394523,0.8285088,0.85206324,0.9231811,0.89893824,0.77655232,0.591228068,0.543898165,0.89876169,0.749710441
39,0.846603215,0.82938594,0.84416157,0.9247566,0.90907335,0.779876113,0.593421042,0.599209845,0.888836384,0.782818556
40,0.847962916,0.82982457,0.8489903,0.92740333,0.9030888,0.763156593,0.647807002,0.514486372,0.897564352,0.795077205
41,0.842574418,0.8333333,0.8542581,0.92838013,0.8931467,0.766027093,0.573245585,0.584723413,0.900242627,0.74594593
42,0.841970086,0.82894737,0.856892,0.9283171,0.9054054,0.760134935,0.68991226,0.380597025,0.906386852,0.716023147
43,0.847056448,0.8241228,0.8546971,0.9283171,0.8858108,0.810142517,0.551754415,0.633011401,0.886977375,0.701737463
44,0.848919749,0.83157897,0.8498683,0.92674166,0.90868723,0.792365432,0.571491241,0.651887596,0.893909335,0.709749043
45,0.844588816,0.8372807,0.8424056,0.92885274,0.9035714,0.640277982,0.671929836,0.366549611,0.909632266,0.807818532
46,0.851538479,0.8267544,0.84635645,0.9268362,0.9019305,0.774185419,0.672807038,0.524143994,0.909191191,0.638706565
47,0.848265111,0.8324561,0.8454785,0.9293254,0.91187257,0.70866698,0.610087693,0.589552224,0.909222662,0.761293411
48,0.85078311,0.8372807,0.84635645,0.9265841,0.90521234,0.662788928,0.663596511,0.546971023,0.897784948,0.794208467
49,0.849977314,0.8381579,0.8318701,0.9268362,0.9133205,0.640781581,0.658771932,0.532484651,0.903015435,0.812065661
50,0.847459316,0.8,0.8555751,0.9282226,0.91756755,0.562874556,0.615789473,0.605794549,0.914894283,0.818918943
51,0.848819077,0.83201754,0.856892,0.92784446,0.9069498,0.691091299,0.561842084,0.646180868,0.915020347,0.742471039
52,0.844034851,0.82894737,0.8446005,0.9299241,0.9109073,0.744573712,0.509210527,0.666374028,0.914358616,0.706563711
53,0.846552849,0.82807016,0.8305531,0.9310584,0.91061777,0.64017725,0.533333361,0.685250223,0.912657142,0.786100388
54,0.849121213,0.8407895,0.8476734,0.92645806,0.9173745,0.735156357,0.704385936,0.379719049,0.909317195,0.752413154
55,0.845797479,0.84122807,0.8498683,0.9276239,0.9019305,0.682832241,0.575438619,0.662423193,0.909222662,0.802895725
56,0.836027622,0.84122807,0.8551361,0.9270567,0.91013515,0.781084776,0.68508774,0.43459174,0.904496312,0.745849431
57,0.846754313,0.83464915,0.8428446,0.9302707,0.905888,0.730170727,0.518421054,0.660667241,0.911302269,0.75781852
58,0.849020481,0.8236842,0.85250217,0.92781293,0.90868723,0.753185272,0.375,0.644424915,0.905630648,0.772586882
59,0.849675179,0.83464915,0.8498683,0.92611146,0.9204633,0.70368135,0.464473695,0.634328365,0.914295614,0.705888033
60,0.846552849,0.8267544,0.85206324,0.9293254,0.9207529,0.685400605,0.681140363,0.439859539,0.899139822,0.803281844
61,0.849221945,0.8407895,0.857331,0.9247566,0.9176641,0.74210608,0.389035076,0.669885874,0.914453149,0.731853306
62,0.850682378,0.8399123,0.83494294,0.93023914,0.9194981,0.658457994,0.633771956,0.489025474,0.918234229,0.752316594
63,0.850732744,0.8245614,0.856453,0.93093234,0.9205598,0.727451265,0.627631605,0.455662876,0.913066745,0.744787633
64,0.849070847,0.83859646,0.8555751,0.9294514,0.91583014,0.710731745,0.455263168,0.689640045,0.913791478,0.738803089
65,0.844135582,0.84035087,0.85206324,0.93017614,0.91283786,0.725033998,0.580701768,0.678226531,0.903393507,0.803185344
66,0.851437807,0.84035087,0.8437226,0.92986107,0.8988417,0.604471982,0.629824579,0.51755929,0.911995471,0.810038626
67,0.847811878,0.84342104,0.84855133,0.9309639,0.91515446,0.701566219,0.699561417,0.245829672,0.903614104,0.824710429
68,0.849977314,0.81973684,0.85820895,0.9320982,0.892471,0.606889248,0.536842108,0.489025474,0.917351961,0.791891873
69,0.849272311,0.8368421,0.85820895,0.9307118,0.8918919,0.688774765,0.627192974,0.474100083,0.917131424,0.762162149
70,0.849070847,0.83289474,0.8560141,0.929798,0.91515446,0.583572567,0.636842132,0.376207203,0.913507879,0.802702725
71,0.851236343,0.845614,0.85820895,0.9300186,0.92027026,0.593543828,0.621929824,0.599648833,0.909663796,0.8045367
72,0.852847874,0.83859646,0.8489903,0.92790747,0.9185328,0.708868384,0.63596493,0.506584704,0.905126512,0.815057933
73,0.848768711,0.8372807,0.8555751,0.92885274,0.91351354,0.730523229,0.571491241,0.515364349,0.899328887,0.806853294
74,0.847257912,0.8372807,0.856453,0.9300186,0.919305,0.757717669,0.567543864,0.612379253,0.902196169,0.786293447
75,0.849977314,0.83947366,0.8617208,0.92901033,0.91409266,0.6179685,0.635526299,0.544337153,0.902416766,0.840154469
76,0.853552878,0.8245614,0.86435467,0.92916787,0.92326254,0.741451383,0.637280703,0.500877976,0.899580956,0.840347469
77,0.849322677,0.8438597,0.8503073,0.9306173,0.9194981,0.659918427,0.681578934,0.210272163,0.917824626,0.739189208
78,0.849070847,0.84342104,0.85206324,0.92838013,0.9105212,0.756408334,0.597368419,0.490781397,0.904496312,0.793918908
79,0.840509653,0.84122807,0.86479366,0.93058574,0.9142857,0.768545091,0.560964942,0.58779633,0.908592522,0.74208492
80,0.847761512,0.8464912,0.8560141,0.92274004,0.92094594,0.765120625,0.659210503,0.395083398,0.909726799,0.709073365
81,0.85239464,0.8464912,0.85206324,0.9243785,0.9240348,0.746688843,0.475877196,0.584723413,0.911302269,0.759169877
82,0.851891041,0.84342104,0.85294116,0.92872673,0.9166023,0.719645441,0.578947365,0.495610178,0.909411728,0.783783793
83,0.853200376,0.8464912,0.82221246,0.93086934,0.9183398,0.688774765,0.633333325,0.501316965,0.918108225,0.761196911
84,0.852847874,0.84692985,0.8489903,0.9301446,0.92490345,0.646925509,0.588157892,0.588674247,0.909663796,0.821138978
85,0.851488113,0.8473684,0.8546971,0.9300816,0.92326254,0.746386647,0.685964942,0.534679532,0.866780102,0.802123547
86,0.854207575,0.852193,0.84679544,0.93030214,0.9195946,0.768645823,0.628070176,0.561457396,0.89876169,0.826833963
87,0.852495313,0.84166664,0.8551361,0.9251032,0.915444,0.678249478,0.678947389,0.458735734,0.897532821,0.835714281
88,0.85053128,0.82807016,0.8555751,0.92957747,0.9216216,0.731731892,0.694298267,0.394644439,0.899864495,0.824517369
89,0.85053128,0.84254384,0.8551361,0.9310269,0.92606175,0.702825189,0.596052647,0.596136987,0.831521571,0.861776054
90,0.849524081,0.845614,0.8551361,0.9313735,0.9274131,0.781689048,0.626754403,0.583406508,0.830796838,0.82413125
91,0.849524081,0.84166664,0.86040384,0.9292939,0.9267374,0.644105375,0.678508759,0.515364349,0.913476408,0.825193048
92,0.85315001,0.84342104,0.8599649,0.9316571,0.9261583,0.743919015,0.66315788,0.542142212,0.910388529,0.775675654
93,0.853804708,0.84342104,0.857331,0.93162555,0.91177607,0.77030772,0.673245609,0.457857758,0.912562609,0.703571439
94,0.852948606,0.8429825,0.8481124,0.9331695,0.9206564,0.675781846,0.706140339,0.441176474,0.909852862,0.834652483
95,0.849020481,0.84122807,0.8481124,0.9282856,0.9262548,0.712192178,0.639912307,0.58033365,0.907804787,0.795656383
96,0.85053128,0.84342104,0.85250217,0.9282856,0.9267374,0.791005671,0.646929801,0.514925361,0.902983904,0.763417006
97,0.849423349,0.84254384,0.85118526,0.9310269,0.9194981,0.519413829,0.646052659,0.325285345,0.915303886,0.84372586
98,0.853905439,0.8399123,0.8560141,0.9317831,0.92210424,0.755753636,0.537719309,0.546093047,0.901502967,0.731467187
99,0.851991713,0.84254384,0.8437226,0.93127894,0.9252896,0.71153748,0.540350854,0.607111514,0.880518019,0.848262548

==> data/acc_scale.csv <==
round,1_40,2_40,3_40,4_40,5_40,1_80,2_80,3_80,4_80,5_80
0,0.691947401,0.051315788,0.046093065,0.865330696,0.566698849,0.625925362,0.259649128,0.040825285,0.894854605,0.390830129
1,0.751875937,0.267982453,0.046093065,0.891420126,0.642471015,0.729818225,0.459210515,0.268656731,0.907741725,0.565154433
2,0.77292645,0.463596493,0.046093065,0.909285665,0.715444028,0.763760865,0.600438595,0.48990342,0.912531137,0.640926659
3,0.787178338,0.564473689,0.046093065,0.91262567,0.761100411,0.78053081,0.720614016,0.625987709,0.915713549,0.690347493
4,0.796645999,0.652631581,0.046093065,0.919652164,0.801640928,0.791257501,0.747807026,0.672519743,0.923653781,0.728957534
5,0.803142488,0.699122787,0.160228267,0.923842847,0.800482631,0.799315095,0.765350878,0.727392435,0.926804662,0.757335901
6,0.812962711,0.728947341,0.213345036,0.923842847,0.815250993,0.813063383,0.796052635,0.771729589,0.930270672,0.768146694
7,0.815531075,0.769298255,0.327041268,0.927970529,0.823262572,0.828171432,0.803070188,0.78884989,0.931751609,0.792760611
8,0.823236167,0.771052659,0.42712906,0.931594014,0.850868702,0.831998765,0.821491241,0.82660228,0.934776425,0.785521209
9,0.83955282,0.786842108,0.490781397,0.93178308,0.856660247,0.828121066,0.850438595,0.852063239,0.932003677,0.810038626
10,0.847962916,0.808333337,0.60798949,0.930365205,0.844498098,0.833660662,0.851754367,0.86435467,0.933327019,0.840154469
11,0.84554565,0.828508794,0.631694496,0.935375094,0.86698842,0.837085187,0.867982447,0.866549611,0.93524909,0.842374504
12,0.845948517,0.833771944,0.672958732,0.935091555,0.877220094,0.845193148,0.88026315,0.897717297,0.934083223,0.840830088
13,0.849926949,0.833771944,0.700614572,0.935942292,0.892374516,0.845646381,0.882017553,0.903424084,0.936856031,0.861776054
14,0.861862302,0.874122798,0.707638264,0.934997022,0.891023159,0.852948606,0.886842132,0.904302001,0.937108099,0.87094593
15,0.861157298,0.86403507,0.732221246,0.939345241,0.894304991,0.855617642,0.895614028,0.906057954,0.936793029,0.86332047
16,0.869013429,0.879824579,0.758999109,0.94088918,0.899903476,0.860704005,0.893421054,0.926690102,0.941046715,0.875579178
17,0.86750263,0.884210527,0.775680423,0.942968786,0.900772214,0.863423467,0.903947353,0.91703248,0.940920711,0.881274104
18,0.87510699,0.885087729,0.799385428,0.940227509,0.912934363,0.864783227,0.906140327,0.928007007,0.940353513,0.880308867
19,0.870171726,0.897807002,0.820895493,0.938399971,0.917664111,0.868308425,0.914035082,0.931079924,0.939219236,0.879633188
20,0.869768858,0.899561405,0.824846327,0.940857649,0.926351368,0.869567394,0.916666687,0.933713794,0.941960514,0.890250981
21,0.872941554,0.909210503,0.849429309,0.94057411,0.931563735,0.866847992,0.910526335,0.939420521,0.941172779,0.904150605
22,0.873747289,0.91842103,0.870500445,0.939691842,0.927509665,0.869567394,0.915350854,0.93459177,0.940069973,0.884749055
23,0.882862449,0.911842108,0.875329256,0.941960514,0.933108091,0.872437954,0.920175433,0.938981533,0.943315387,0.908397675
24,0.879437983,0.931578934,0.874890268,0.941613913,0.934652507,0.879286885,0.924561381,0.944249332,0.941235781,0.912258685
25,0.882409215,0.938596487,0.882791936,0.943315387,0.937741339,0.882006347,0.928947389,0.948200166,0.942937255,0.911003888
26,0.885934412,0.935526311,0.887181759,0.94340992,0.934169888,0.886186242,0.928508759,0.950834036,0.945710063,0.911486506
27,0.879437983,0.937719285,0.901229143,0.945426464,0.931853294,0.878128648,0.928947389,0.952589989,0.944292128,0.914961398
28,0.886236608,0.938596487,0.901668131,0.945489466,0.93745172,0.878128648,0.930701733,0.948639154,0.943756521,0.920559824
29,0.890567541,0.933771908,0.910447776,0.943346858,0.938127398,0.876970351,0.925438583,0.944249332,0.947443068,0.920559824
30,0.887394845,0.947807014,0.920983315,0.945016861,0.936003864,0.881553113,0.932894766,0.949517131,0.94404006,0.931274116
31,0.893639505,0.942105234,0.925812125,0.94372499,0.935328186,0.88109988,0.930263162,0.950395107,0.943914056,0.924613893
32,0.893438101,0.948684216,0.910886765,0.944134593,0.945656359,0.886790574,0.928508759,0.950834036,0.946119666,0.925386071
33,0.894042432,0.944736838,0.920105338,0.942527652,0.951447904,0.883768976,0.936403513,0.952589989,0.946214199,0.930791497
34,0.889006376,0.948684216,0.928007007,0.945804596,0.949999988,0.884826481,0.931578934,0.948200166,0.948293805,0.931177616
35,0.893085539,0.939473689,0.931079924,0.945710063,0.950482607,0.889006376,0.938596487,0.949078143,0.948167741,0.932528973
36,0.888351738,0.942982435,0.93459177,0.947285473,0.951544404,0.891373336,0.933333337,0.946005285,0.948010206,0.936679542
37,0.892984867,0.942982435,0.931079924,0.946907401,0.943243265,0.888754606,0.936403513,0.946005285,0.947537601,0.940830112
38,0.89258194,0.947807014,0.931957841,0.946812868,0.956467211,0.894646704,0.941666663,0.951712012,0.948230743,0.941023171
39,0.898574829,0.949561417,0.933713794,0.94561553,0.952316582,0.891474068,0.941666663,0.949517131,0.952043355,0.931660235
40,0.895099938,0.945175409,0.931957841,0.946214199,0.958494186,0.894143105,0.93991226,0.953028977,0.95065695,0.944305003
41,0.899330199,0.952192962,0.940298498,0.949459612,0.952220082,0.8978194,0.938596487,0.95478487,0.947001934,0.942374527
42,0.901747465,0.957017541,0.936347663,0.948514342,0.954633176,0.898524463,0.936403513,0.949078143,0.949459612,0.942664087
43,0.903610826,0.955263138,0.943371356,0.948419809,0.961583018,0.896912932,0.94035089,0.948639154,0.951696754,0.9453668
44,0.901042461,0.960964918,0.942932367,0.943063319,0.953957558,0.901193559,0.93991226,0.956101835,0.950467885,0.946235538
45,0.905725956,0.957894742,0.946883202,0.949585676,0.960135162,0.899229467,0.941666663,0.955223858,0.95220089,0.950675666
46,0.902905762,0.964035094,0.943810344,0.948577344,0.957722008,0.90094173,0.945175409,0.956101835,0.954248965,0.948262572
47,0.910409451,0.967982471,0.946883202,0.948955476,0.959459484,0.897366166,0.941666663,0.960930645,0.951728284,0.943146706
48,0.907639623,0.96754384,0.938542604,0.948104739,0.963706553,0.902452528,0.942105234,0.959613681,0.954595566,0.944305003
49,0.911567688,0.960964918,0.946883202,0.947348535,0.96476835,0.902150393,0.93991226,0.958296776,0.953429759,0.943050206
50,0.907941759,0.966228068,0.946883202,0.949995279,0.963030875,0.905977726,0.943859637,0.956101835,0.95409143,0.94922781
51,0.910510123,0.963596463,0.950395107,0.949302077,0.963706553,0.903258324,0.944736838,0.958735704,0.955099702,0.947297275
52,0.911920249,0.964035094,0.945127308,0.951098084,0.962065637,0.900790632,0.945175409,0.956540823,0.954154432,0.94922781
53,0.915294349,0.962280691,0.948639154,0.949837744,0.963416994,0.904416561,0.946052611,0.958296776,0.9544065,0.946332037
54,0.913481414,0.963157892,0.942932367,0.952547491,0.963030875,0.907538891,0.937719285,0.960491657,0.955257297,0.949710429
55,0.914136052,0.96184212,0.951712012,0.950058281,0.965637088,0.909704387,0.940789461,0.963125527,0.952642024,0.949903488
56,0.913985014,0.963157892,0.948200166,0.953083158,0.966409266,0.907287121,0.942982435,0.964442492,0.954879165,0.951254845
57,0.915445447,0.962280691,0.947761178,0.952106357,0.965347469,0.910610855,0.941666663,0.96224761,0.955950439,0.952702701
58,0.914186418,0.964473665,0.952589989,0.950814486,0.968532801,0.911215186,0.940789461,0.96224761,0.955068231,0.952027023
59,0.91740948,0.96754384,0.956540823,0.95409143,0.966891885,0.908898652,0.944736838,0.963564515,0.953083158,0.956853271
60,0.918920279,0.964912295,0.957857788,0.954595566,0.967953682,0.912272751,0.942105234,0.964442492,0.95220089,0.958494186
61,0.913179219,0.967105269,0.960052669,0.953335226,0.970173717,0.915949047,0.947368443,0.962686539,0.9550367,0.955791533
62,0.917963445,0.964035094,0.953467965,0.953492761,0.96891892,0.915092885,0.945175409,0.963564515,0.955603898,0.956467211
63,0.917711616,0.969736814,0.953028977,0.953587294,0.967760623,0.911920249,0.946491241,0.963564515,0.955446303,0.950386107
64,0.920229614,0.964035094,0.962686539,0.953807831,0.970945954,0.914841115,0.943421066,0.963564515,0.955603898,0.957818508
65,0.918366313,0.963596463,0.953467965,0.954879165,0.970077217,0.912776351,0.940789461,0.963125527,0.955477834,0.953474879
66,0.919323146,0.96754384,0.951712012,0.954973698,0.970077217,0.908495724,0.941666663,0.964003503,0.956391573,0.955984533
67,0.920833945,0.970175445,0.951712012,0.954154432,0.969884157,0.915697217,0.943859637,0.96488148,0.956108034,0.951833963
68,0.919172108,0.969736814,0.956540823,0.954122961,0.97277993,0.915193617,0.942982435,0.962686539,0.956958771,0.952509642
69,0.920431077,0.970614016,0.958735704,0.954784632,0.971235514,0.917308748,0.946929812,0.963125527,0.957462907,0.956660211
70,0.922747672,0.971491218,0.951712012,0.953335226,0.971621633,0.919071376,0.949122787,0.963125527,0.955635369,0.959652483
71,0.922697306,0.965789497,0.953467965,0.9544065,0.970366776,0.916251183,0.948245585,0.96224761,0.955383301,0.959652483
72,0.921941876,0.96754384,0.956979811,0.956234038,0.969401538,0.918467045,0.944298267,0.965759456,0.955257297,0.959652483
73,0.916301548,0.96754384,0.957418799,0.954784632,0.97287643,0.915848315,0.944736838,0.963564515,0.956517637,0.963416994
74,0.925970674,0.966228068,0.953028977,0.954847634,0.971525073,0.920985043,0.94035089,0.964442492,0.955509365,0.959749043
75,0.927531838,0.970614016,0.945127308,0.953335226,0.97268337,0.916503012,0.934210539,0.964442492,0.956139505,0.959555984
76,0.927028239,0.970614016,0.952589989,0.953461289,0.969305038,0.91453898,0.941666663,0.966198444,0.958345175,0.960231662
77,0.927128971,0.971052647,0.955662847,0.952389956,0.973648667,0.919222414,0.942543864,0.968832314,0.960204184,0.962934375
78,0.929495871,0.968421042,0.949517131,0.956171036,0.972007751,0.918668509,0.938596487,0.967954338,0.957620442,0.962934375
79,0.924258471,0.97280699,0.954345942,0.954816163,0.974227786,0.921841145,0.942105234,0.965759456,0.956864238,0.962837815
80,0.92501384,0.971052647,0.952589989,0.954343498,0.974710405,0.923956275,0.942105234,0.963564515,0.956864238,0.959845543
81,0.926021039,0.974122822,0.956540823,0.952988625,0.974131286,0.923855543,0.941228092,0.963564515,0.958849311,0.961583018
82,0.927531838,0.970175445,0.955662847,0.955918968,0.975193024,0.923251271,0.942982435,0.967076361,0.958975315,0.966119707
83,0.929244101,0.973245621,0.955223858,0.956013501,0.972007751,0.923855543,0.947368443,0.965759456,0.957147837,0.964671791
84,0.928287268,0.970175445,0.957857788,0.953870893,0.974227786,0.924006641,0.943859637,0.963564515,0.958628714,0.970559835
85,0.927431107,0.971491218,0.953467965,0.955540836,0.975579143,0.925769269,0.941228092,0.961369634,0.957651973,0.962451756
86,0.931208134,0.970614016,0.959174693,0.954217494,0.977220058,0.926272869,0.941228092,0.964003503,0.958975315,0.966602325
87,0.93100667,0.968421042,0.960052669,0.954847634,0.974420846,0.925366342,0.947807014,0.96488148,0.95818758,0.965444028
88,0.926172137,0.971929848,0.96224761,0.95692724,0.975675702,0.926524639,0.94561404,0.965759456,0.956486106,0.96496141
89,0.931208134,0.973684192,0.960052669,0.956832707,0.976158321,0.928690135,0.947807014,0.965759456,0.958313644,0.96872586
90,0.930704534,0.96754384,0.961369634,0.955698371,0.975000024,0.92813617,0.95087719,0.963125527,0.958030045,0.964478791
91,0.931157768,0.965350866,0.961369634,0.956769705,0.974710405,0.927733302,0.946052611,0.964442492,0.959258914,0.966409266
92,0.928891599,0.966666639,0.964442492,0.956895709,0.974710405,0.9278844,0.94561404,0.964442492,0.959290445,0.96891892
93,0.931057036,0.968421042,0.964003503,0.956832707,0.974710405,0.927985072,0.944736838,0.964003503,0.95881778,0.968243241
94,0.930100203,0.969736814,0.964003503,0.957147837,0.973841727,0.926826835,0.947368443,0.961808622,0.958408177,0.971235514
95,0.930352032,0.967105269,0.960052669,0.957840979,0.973262548,0.92526567,0.949122787,0.963564515,0.958849311,0.967567563
96,0.927028239,0.970175445,0.961808622,0.955824435,0.975482643,0.929596603,0.948684216,0.962686539,0.959573984,0.968436301
97,0.932517529,0.969298244,0.960052669,0.955792904,0.975675702,0.930805266,0.942982435,0.960491657,0.959794581,0.972104251
98,0.930049837,0.971052647,0.96224761,0.957809508,0.978474915,0.929596603,0.944298267,0.961808622,0.959227383,0.97287643
99,0.931963563,0.971052647,0.962686539,0.956517637,0.976833999,0.928891599,0.941228092,0.959613681,0.958975315,0.969884157


==> data/acc_size.csv <==
round,1_s,2_s,3_s,4_s,5_s,1_l,2_l,3_l,4_l,5_l
0,0.67175305,0.306578934,0.046532046,0.815073907,0.314575285,0.3679307,0.18859649,0.07023705,0.87676847,0.2611969
1,0.72528577,0.477631569,0.343283594,0.890317321,0.580501914,0.7310772,0.3381579,0.62247586,0.89094746,0.6006757
2,0.7120411,0.606578946,0.474100083,0.901187897,0.653474927,0.7461349,0.5850877,0.6979807,0.89680815,0.6773166
3,0.7479982,0.636842132,0.514047384,0.899927557,0.733108103,0.78148764,0.6372807,0.6812994,0.90893906,0.69295365
4,0.75942993,0.672807038,0.594381034,0.90758419,0.750289559,0.79624313,0.7122807,0.7225636,0.912153,0.67210424
5,0.7662789,0.711403489,0.594381034,0.905158043,0.778571427,0.7708113,0.7557018,0.7598771,0.904969,0.74401546
6,0.7689983,0.665350854,0.656716406,0.911396801,0.76554054,0.8145742,0.7473684,0.7712906,0.9075527,0.7555019
7,0.78637254,0.738157868,0.673836708,0.911270738,0.807335913,0.8168404,0.7644737,0.7822651,0.91108173,0.7838803
8,0.789092,0.746052623,0.685689211,0.914705217,0.809845567,0.8215743,0.7868421,0.79192275,0.9124366,0.775
9,0.7869769,0.766666651,0.710711122,0.916753292,0.808301151,0.8062648,0.76754385,0.80377525,0.91757256,0.7916988
10,0.79236543,0.772807002,0.723002613,0.917541027,0.79305017,0.82061744,0.8008772,0.81035995,0.9131613,0.7944015
11,0.79236543,0.764035106,0.721685708,0.918013692,0.831660211,0.822934,0.8,0.8138718,0.9120585,0.81322396
12,0.79568917,0.760087729,0.754609287,0.907080054,0.833108127,0.817898,0.8096491,0.80860406,0.91306674,0.82866794
13,0.80374676,0.790789485,0.748463571,0.90632385,0.834845543,0.80369645,0.80657893,0.81518877,0.91902196,0.8318533
14,0.80792665,0.763596475,0.75373137,0.920313835,0.83996141,0.80339426,0.80570173,0.82791924,0.9181082,0.83812743
15,0.80979,0.767982483,0.767778754,0.922141373,0.845270276,0.83104193,0.7991228,0.82879716,0.917478,0.8416023
16,0.80339426,0.781578958,0.784899056,0.922740042,0.838416994,0.8283225,0.7982456,0.8362599,0.9188644,0.85096526
17,0.8120562,0.773684204,0.786215961,0.921133041,0.854247093,0.82917863,0.77412283,0.8362599,0.9191795,0.8524131
18,0.8132145,0.807456136,0.767778754,0.924346983,0.857721984,0.81981164,0.81096494,0.8424056,0.9221414,0.8534749
19,0.8122073,0.796491206,0.793678641,0.923370183,0.856949806,0.8375888,0.80833334,0.8235294,0.9208495,0.85559845
20,0.81009215,0.803947389,0.759877086,0.92267698,0.861872613,0.83668226,0.8135965,0.8266023,0.91750956,0.8627413
21,0.80979,0.79912281,0.797190547,0.924504519,0.861679554,0.838596,0.80833334,0.83977175,0.92182624,0.85328186
22,0.81311375,0.799561381,0.799385428,0.924693584,0.864478767,0.8303369,0.8258772,0.82879716,0.92078644,0.85714287
23,0.814826,0.800438583,0.80158031,0.923181117,0.86718148,0.8380924,0.8285088,0.8195786,0.92147964,0.87017375
24,0.8133152,0.803508759,0.804214239,0.923842847,0.867374539,0.8414161,0.81929827,0.8305531,0.92217284,0.86438227
25,0.8139699,0.803508759,0.79894644,0.925323784,0.879922807,0.84388375,0.80745614,0.83669883,0.9219523,0.8734556
26,0.8199124,0.802192986,0.803775251,0.925859392,0.870849431,0.84615,0.80438596,0.832748,0.9201563,0.8812741
27,0.8151785,0.802192986,0.807287097,0.925040185,0.854150593,0.8450924,0.81754386,0.8446005,0.9201563,0.8760618
28,0.8174951,0.798684239,0.7712906,0.928695202,0.876351357,0.84620035,0.8267544,0.8375768,0.9217948,0.8547297
29,0.820416,0.803508759,0.807726085,0.928600669,0.877509654,0.84841615,0.81710523,0.8362599,0.9222989,0.8722008
30,0.8174951,0.802631557,0.802019298,0.928128064,0.884845555,0.8486176,0.8236842,0.8353819,0.9238113,0.87915057
31,0.8195599,0.825438619,0.812115908,0.924126387,0.883494198,0.85007805,0.82982457,0.8358209,0.91687936,0.88243246
32,0.81996274,0.823245585,0.811676919,0.927214265,0.870752871,0.8422722,0.83070177,0.8380158,0.92043984,0.89102316
33,0.82147354,0.819298267,0.811237931,0.925040185,0.883301139,0.8486176,0.81666666,0.83669883,0.9240634,0.8931467
34,0.82399154,0.809210539,0.811676919,0.92425245,0.884942114,0.8513371,0.83377194,0.83494294,0.92494565,0.87413126
35,0.8275671,0.824999988,0.811237931,0.920880973,0.880694985,0.84891975,0.82807016,0.8489903,0.92355925,0.88359076
36,0.8288765,0.83157897,0.811676919,0.926016927,0.883108079,0.84856725,0.83201754,0.8494293,0.92362225,0.8817568
37,0.82509947,0.810964942,0.789288878,0.925071657,0.885714293,0.85108525,0.8342105,0.8419666,0.9199357,0.8896718
38,0.8260563,0.826315761,0.811676919,0.926836193,0.887644768,0.84791255,0.8372807,0.8358209,0.9231181,0.89208496
39,0.81895554,0.812280715,0.813871801,0.923559248,0.89044404,0.84987664,0.8258772,0.8507463,0.9237798,0.88870656
40,0.8303369,0.817982435,0.807726085,0.926899195,0.881949782,0.8520421,0.8324561,0.8472344,0.9224249,0.8609073
41,0.8245455,0.824561417,0.805531144,0.925323784,0.891891897,0.8540565,0.825,0.8358209,0.92488265,0.8828185
42,0.8326031,0.828947365,0.805531144,0.926142991,0.88687259,0.84957445,0.81842107,0.84021074,0.9261745,0.89218146
43,0.83481896,0.820175409,0.814749777,0.923401713,0.890347481,0.84791255,0.82719296,0.8446005,0.9241579,0.87644786
44,0.83154553,0.821052611,0.804214239,0.923559248,0.893725872,0.8501788,0.83201754,0.8305531,0.9249141,0.8970077
45,0.83164626,0.828070164,0.812554896,0.928443134,0.896235526,0.84922194,0.83201754,0.8481124,0.9253238,0.88832045
46,0.83582616,0.828070164,0.815188766,0.925670326,0.897104263,0.84705645,0.83070177,0.84591746,0.92396885,0.8890927
47,0.82917863,0.828947365,0.8191396,0.927655399,0.892181456,0.8519414,0.83026314,0.8380158,0.9236538,0.9002896
48,0.838042,0.817105234,0.817822635,0.926048458,0.891891897,0.85173994,0.8285088,0.8437226,0.92674166,0.892471
49,0.8377902,0.821929812,0.817383647,0.927970529,0.879826248,0.84136575,0.8482456,0.8437226,0.9249772,0.8915058
50,0.83532256,0.828070164,0.818261623,0.926395059,0.892278016,0.84418595,0.8482456,0.8305531,0.9243785,0.90299225
51,0.83497006,0.835087717,0.823529422,0.927938998,0.888320446,0.8526968,0.81666666,0.84416157,0.9259539,0.9055019
52,0.8369341,0.83157897,0.811676919,0.928600669,0.898841679,0.8490205,0.84342104,0.7998244,0.9248511,0.9008687
53,0.838042,0.829824567,0.821773469,0.926489592,0.90231663,0.85289824,0.8254386,0.8498683,0.9219208,0.89401543
54,0.8279196,0.832894742,0.813871801,0.928380132,0.901544392,0.8553155,0.8438597,0.86303777,0.9270567,0.8912162
55,0.8380924,0.830701768,0.821773469,0.923496246,0.89835906,0.85239464,0.8429825,0.8437226,0.9268992,0.9002896
56,0.8346175,0.822807014,0.825285316,0.928254068,0.902027011,0.8535026,0.8473684,0.85118526,0.92494565,0.8987452
57,0.83194846,0.828947365,0.826163292,0.927151263,0.905212343,0.8525457,0.83947366,0.84108865,0.92292905,0.9046332
58,0.8394017,0.814035058,0.816944659,0.929545939,0.902992249,0.85612124,0.83464915,0.8450395,0.92280304,0.9026062
59,0.83718586,0.836403489,0.827041268,0.922015309,0.90231663,0.8558191,0.8438597,0.8494293,0.92274004,0.90173745
60,0.8345671,0.830263138,0.820895493,0.927718461,0.905212343,0.8548623,0.83201754,0.8612818,0.9227085,0.90444016
61,0.8337614,0.832894742,0.82660228,0.928443134,0.898069501,0.85743064,0.84210527,0.85864794,0.9240949,0.8873552
62,0.83446646,0.83684212,0.816944659,0.928884268,0.895270288,0.8517903,0.8438597,0.85294116,0.91571355,0.89594597
63,0.82998437,0.839912295,0.816944659,0.919809699,0.89449805,0.84438735,0.84342104,0.8551361,0.9258279,0.9025096
64,0.83446646,0.830263138,0.813432813,0.928537667,0.905501902,0.8422219,0.83464915,0.8498683,0.9265526,0.90733594
65,0.8354233,0.840350866,0.820456564,0.928065062,0.905598462,0.8540062,0.8372807,0.8560141,0.92529225,0.9092664
66,0.8368837,0.839912295,0.823090434,0.929766536,0.892567575,0.85652417,0.83859646,0.85820895,0.92459905,0.909556
67,0.83884776,0.81008774,0.821334481,0.928695202,0.903474927,0.85224354,0.84166664,0.856453,0.9256073,0.9087838
68,0.8362794,0.81008774,0.821334481,0.929419935,0.904440165,0.8586896,0.8241228,0.85206324,0.91921103,0.90781856
69,0.83532256,0.835526288,0.824407399,0.93052274,0.902606189,0.85702777,0.83464915,0.83494294,0.9258279,0.90791506
70,0.84071106,0.829385936,0.820017576,0.929136336,0.888706565,0.86030114,0.83289474,0.8555751,0.9254813,0.90743244
71,0.8312434,0.827631593,0.82923615,0.928884268,0.888706565,0.85677594,0.8447368,0.87006146,0.92040837,0.9104247
72,0.8377398,0.828070164,0.829675138,0.929514468,0.903764486,0.8545601,0.84122807,0.8494293,0.92604846,0.91293436
73,0.84186935,0.828508794,0.825724304,0.927844465,0.910424709,0.8555673,0.8372807,0.8551361,0.9254498,0.91138995
74,0.8347182,0.828508794,0.823529422,0.929136336,0.909362912,0.8586896,0.84122807,0.8595259,0.92258245,0.90984553
75,0.83295566,0.831140339,0.82396841,0.93020767,0.90617758,0.8597472,0.8368421,0.85864794,0.9264896,0.9138996
76,0.8363801,0.840789497,0.818700612,0.930585742,0.909652531,0.8607544,0.8342105,0.86435467,0.9256073,0.9142857
77,0.83718586,0.82587719,0.827041268,0.930302143,0.912451744,0.85808533,0.8364035,0.86040384,0.92639506,0.9160232
78,0.8377398,0.838157892,0.82923615,0.929136336,0.896911204,0.8553659,0.8407895,0.85908693,0.9263635,0.9065637
79,0.83869666,0.84254384,0.82396841,0.929672003,0.909362912,0.8490205,0.8429825,0.85381913,0.9283486,0.9142857
80,0.8363801,0.838596463,0.828358233,0.929073334,0.905984581,0.85591984,0.8377193,0.857331,0.92838013,0.91708493
81,0.83582616,0.834649146,0.833186984,0.929955602,0.908783793,0.85808533,0.8377193,0.856453,0.92806506,0.90666026
82,0.83935136,0.792543888,0.817383647,0.930743277,0.913030863,0.8583875,0.84166664,0.84635645,0.92781293,0.9057915
83,0.8357758,0.832017541,0.815627754,0.928600669,0.907625496,0.8576824,0.83464915,0.85908693,0.92888427,0.9046332
84,0.8377398,0.837719321,0.831431091,0.930302143,0.907046318,0.8592436,0.84210527,0.8555751,0.92819107,0.9048263
85,0.8394521,0.840789497,0.830992103,0.930176139,0.912548244,0.85904217,0.8513158,0.85162425,0.9282856,0.91409266
86,0.8384449,0.838157892,0.832747996,0.928159535,0.909459472,0.85758173,0.8429825,0.8489903,0.9268362,0.91698843
87,0.8374377,0.841666639,0.830553114,0.925764859,0.914575279,0.85612124,0.8486842,0.86479366,0.9269937,0.91129345
88,0.8421212,0.835087717,0.827480257,0.930585742,0.915830135,0.86110693,0.85087717,0.86962247,0.927876,0.9156371
89,0.8374377,0.835526288,0.823529422,0.9286322,0.894787669,0.85959613,0.8355263,0.85776997,0.9290418,0.9200772
90,0.8357758,0.814035058,0.827480257,0.928852737,0.914864838,0.8591429,0.84210527,0.8612818,0.92781293,0.92249036
91,0.8365816,0.826315761,0.827919245,0.930396676,0.912258685,0.8597472,0.83464915,0.857331,0.927939,0.91640925
92,0.8420708,0.83157897,0.82923615,0.930239141,0.915733576,0.85727954,0.84210527,0.86303777,0.9287582,0.91911197
93,0.8401068,0.827631593,0.824846327,0.923748314,0.917567551,0.85758173,0.84035087,0.86391574,0.9228976,0.9234556
94,0.8406104,0.829385936,0.835820913,0.929766536,0.914382219,0.8530493,0.84254384,0.86347675,0.92639506,0.92133206
95,0.8402578,0.834649146,0.838454783,0.930491209,0.911486506,0.86191267,0.825,0.8612818,0.92882127,0.9207529
96,0.8421212,0.812280715,0.829675138,0.930743277,0.914478779,0.8544594,0.8399123,0.85820895,0.92844313,0.91911197
97,0.8406104,0.842982471,0.819578588,0.927907467,0.914864838,0.85642344,0.85,0.85776997,0.92853767,0.91862935
98,0.8419701,0.839473665,0.819578588,0.931877613,0.916602314,0.85909253,0.84605265,0.8555751,0.9292624,0.9043436
99,0.84136575,0.84254384,0.82660228,0.930270672,0.91409266,0.85209244,0.84122807,0.8599649,0.93052274,0.9181467
